Simulation-Optimization Approaches for the Network Immunization Problem with Quarantining

Vaccination has played an important role in preventing the spread of infectious diseases. However, the limited availability of vaccines and personnel at the roll-out of a new vaccine and the costs of vaccination campaigns often limit how many people can be vaccinated. Network immunization thus focuses on selecting a fixed-size subset of individuals to vaccinate so as to minimize the disease spread. In this paper, we consider simulation-optimization approaches for this selection problem. Here, the simulation of disease spread in an activity-based contact graph allows us to consider the effect of contact tracing and a limited willingness to test and quarantine. First, we develop a stochastic programming heuristic based on sampling infection forests from the simulation. Second, we propose a genetic algorithm tailored to the immunization problem that combines simulation runs of different sizes to balance the time needed to find promising solutions with the uncertainty resulting from simulation. Both approaches are tested on data from a major university in Denmark and disease characteristics representing those of COVID-19. Our results show that the proposed methods are competitive with a large number of centrality-based measures over a range of disease parameters and that especially the stochastic programming heuristic can outperform them for a considerable number of these instances. Finally, we compare network immunization against our previously proposed approach of limiting distinct contacts. Although, independently, network immunization has a larger impact in reducing disease spread, we show that the combination of both methods reduces the disease spread even further.

==> GA_performance_dtu_full_0.15_0.2_0.5_0.4.csv <==
iteration,average,best
0,130.628,1000
1,126.49600000000001,1000
2,124.5168,124.98
3,123.0088,123.58666666666667
4,121.37200000000001,123.10666666666667
5,119.4272,123.10666666666667
6,116.81039999999999,121.88
7,115.208,121.88
8,113.39120000000001,121.88
9,112.75040000000001,120.8
10,111.02159999999999,119.98
11,109.95039999999999,119.98
12,108.5784,119.98
13,108.4184,119.98
14,107.34719999999999,119.98
15,106.61200000000001,119.27333333333333
16,106.3256,119.27333333333333
17,105.9392,118.7
18,105.5848,118.7
19,104.7776,118.7
20,103.94319999999999,118.7
21,103.2352,118.7
22,102.7024,118.7
23,102.664,118.7
24,102.264,118.7
25,101.9008,118.7
26,101.4384,118.7
27,101.0264,117.16666666666667
28,101.0272,117.16666666666667
29,100.9392,117.16666666666667
30,100.6048,117.16666666666667
31,100.6808,117.16666666666667
32,100.1832,117.16666666666667
33,100.1344,117.16666666666667
34,100.10079999999999,117.16666666666667
35,99.9792,117.16666666666667
36,99.8976,117.16666666666667
37,100.4448,117.16666666666667
38,100.33760000000001,117.16666666666667
39,100.1808,117.16666666666667
40,100.416,117.16666666666667
41,100.13040000000001,117.16666666666667
42,100.4976,117.16666666666667
43,100.2264,117.16666666666667
44,100.09120000000001,117.16666666666667
45,99.86319999999999,117.16666666666667


==> GA_performance_dtu_full_0.25_0.2_0.5_0.4.csv <==
iteration,average,best
0,282.89599999999996,1000
1,275.8032,1000
2,271.5912,272.02
3,268.2824,272.02
4,264.6528,272.02
5,262.4448,272.02
6,259.38,268.1666666666667
7,257.01279999999997,268.1666666666667
8,253.46880000000002,268.1666666666667
9,250.39759999999998,268.1666666666667
10,247.27360000000002,268.1666666666667
11,244.84,266.97333333333336
12,242.5808,266.7133333333333
13,241.5768,266.7133333333333
14,241.10080000000002,266.7133333333333
15,239.16,264.2866666666667
16,238.7328,264.2866666666667
17,238.972,261.73333333333335
18,239.3944,261.73333333333335
19,236.77919999999997,261.73333333333335
20,236.13119999999998,261.73333333333335
21,233.7136,261.73333333333335
22,233.25279999999998,261.73333333333335
23,231.6448,261.73333333333335
24,229.4832,261.73333333333335
25,228.3568,261.73333333333335
26,227.7976,261.73333333333335
27,228.3488,261.73333333333335
28,225.5648,261.73333333333335
29,225.81119999999999,261.73333333333335
30,225.09439999999998,261.73333333333335
31,224.16,260.46
32,223.8168,260.46
33,224.5176,260.46
34,224.5248,260.46
35,224.7416,260.46
36,226.16080000000002,260.46
37,224.19119999999998,260.46
38,224.4328,260.46
39,225.06080000000003,260.46
40,223.928,260.46
41,224.1688,260.46


==> GA_performance_dtu_full_0.35_0.2_0.5_0.4.csv <==
iteration,average,best
0,526.7783999999999,1000
1,508.5536,1000
2,496.20160000000004,486.26
3,487.5936,486.26
4,480.4432,477.24666666666667
5,473.81919999999997,477.24666666666667
6,472.5152,477.24666666666667
7,467.616,477.24666666666667
8,462.9656,477.24666666666667
9,459.404,477.24666666666667
10,457.31839999999994,477.24666666666667
11,452.5944,477.24666666666667
12,450.36800000000005,476.9266666666667
13,448.7936,476.9266666666667
14,443.7464,476.9266666666667
15,440.41360000000003,474.0
16,436.6696,474.0
17,437.05120000000005,474.0
18,435.32800000000003,474.0
19,428.5768,472.84
20,426.08,472.84
21,425.42879999999997,472.84
22,421.46160000000003,472.84
23,422.51120000000003,472.84
24,416.1984,472.84
25,414.5496,472.84
26,411.1576,472.84
27,410.392,472.84
28,410.44239999999996,472.84
29,409.8352,472.84
30,409.8616,472.84
31,408.6472,472.84
32,406.31440000000003,472.84
33,406.3168,472.84
34,409.26480000000004,472.84
35,406.0776,472.84
36,405.0768,472.84
37,405.5352,472.84
38,404.6592,472.84
39,404.0744,472.84
40,403.5752,472.84
41,403.9632,472.84
42,405.07599999999996,472.84
43,404.97360000000003,472.84


==> dtu_eng_tech_ci.csv <==
CI;GENETIC_ALGORITHM;STOCHASTIC_PROGRAMMING;RANDOM;EIGENVECTOR_CENTRALITY;COMMUNITY_BRIDGE_FINDER;DEGREE_CENTRALITY_ITERATIVE;NO_IMMUNIZATION;HARMONIC_CENTRALITY;DEGREE_CENTRALITY;BETWEENNESS_CENTRALITY
0.15;13.94;11.695;14.985;18.02;13.475;14.68;24.315;17.635;17.625;13.7
0.25;25.415;20.58;27.48;35.06;24.115;27.61;48.13;34.28;34.075;25.22
0.35;37.055;32.68;43.605;54.325;36.785;41.935;78.39;52.64;52.45;38.285


==> dtu_full_averages.csv <==
Rate;DEGREE CENTRALITY;DEGREE CENTRALITY ITERATIVE;EIGENVECTOR CENTRALITY;GENETIC ALGORITHM;STOCHASTIC PROGRAMMING;NO IMMUNIZATION;HARMONIC CENTRALITY;COMMUNITY BRIDGE FINDER;RANDOM;BETWEENNESS CENTRALITY
0.1;399.145;387.8;413.755;384.63;363.055;545.78;404.05;390.89;404.485;380.64
0.2;308.315;272.09;324.165;268.595;250.225;545.78;309.72;275.035;293.36;273.835
0.3;237.13;187.995;263.87;188.63;164.19;545.78;236.13;190.225;205.82;196.015


==> dtu_full_averages_varying_rates.csv <==
Rate,STOCHASTIC_PROGRAMMING,RANDOM,HARMONIC_CENTRALITY,COMMUNITY_BRIDGE_FINDER,DEGREE_CENTRALITY_ITERATIVE,DEGREE_CENTRALITY,GENETIC_ALGORITHM,BETWEENNESS_CENTRALITY,EIGENVECTOR_CENTRALITY,NO_IMMUNIZATION
0.1,359.14,418.595,414.995,399.59,399.395,409.265,391.355,393.91,424.645,555.025
0.2,250.495,302.83,321.2,286.52,279.7,320.415,272.94,285.39,335.675,555.025
0.3,168.395,211.64,247.705,194.575,191.73,245.665,187.68,206.335,274.095,555.025


==> dtu_full_ci.csv <==
CI;GENETIC_ALGORITHM;STOCHASTIC_PROGRAMMING;RANDOM;EIGENVECTOR_CENTRALITY;COMMUNITY_BRIDGE_FINDER;DEGREE_CENTRALITY_ITERATIVE;NO_IMMUNIZATION;HARMONIC_CENTRALITY;DEGREE_CENTRALITY;BETWEENNESS_CENTRALITY
0.15;128.205;114.62;134.76;145.615;129.34;127.35;230.26;139.86;140.155;127.03
0.25;268.595;250.225;293.36;324.165;275.035;272.09;545.78;309.72;308.315;273.835
0.35;492.42;453.57;569.245;610.95;498.705;489.27;1086.74;574.97;572.755;494.625


==> dtu_management_averages.csv <==
Rate;GENETIC_ALGORITHM;STOCHASTIC_PROGRAMMING;RANDOM;EIGENVECTOR_CENTRALITY;COMMUNITY_BRIDGE_FINDER;DEGREE_CENTRALITY_ITERATIVE;NO_IMMUNIZATION;HARMONIC_CENTRALITY;DEGREE_CENTRALITY;BETWEENNESS_CENTRALITY
0.1;29.7;29.075;40.91;40.34;32.255;29.115;52.88;29.31;30.465;30.66
0.2;21.38;19.15;30.05;39.415;19.555;20.29;52.88;23.3;28.94;17
0.3;12.23;13.345;21.555;22.635;11.25;12.23;52.88;20.575;20.065;9.34


==> dtu_management_averages_varying_rates.csv <==
Rate;NO_IMMUNIZATION;EIGENVECTOR_CENTRALITY;DEGREE_CENTRALITY_ITERATIVE;RANDOM;STOCHASTIC_PROGRAMMING;HARMONIC_CENTRALITY;BETWEENNESS_CENTRALITY;DEGREE_CENTRALITY;COMMUNITY_BRIDGE_FINDER;GENETIC_ALGORITHM
0.3;61.22;24.44;13.155;24.23;14.565;21.52080625;10.755;21.685;12.58;13.685
0.2;61.22;43.58;22.015;34.88;21.255;24.8;18.63;30.9;21.175;22.015
0.1;61.22;44.755;33.365;46.09;31.84;31.46;32.065;32.83;36.765;31.75


==> dtu_management_ci.csv <==
CI;GENETIC_ALGORITHM;STOCHASTIC_PROGRAMMING;RANDOM;EIGENVECTOR_CENTRALITY;COMMUNITY_BRIDGE_FINDER;DEGREE_CENTRALITY_ITERATIVE;NO_IMMUNIZATION;HARMONIC_CENTRALITY;DEGREE_CENTRALITY;BETWEENNESS_CENTRALITY
0.15;13.26;12.28;15.605;19.425;9.855;10.805;25.415;12.36;14.905;9.29
0.25;21.38;19.15;30.05;39.415;19.555;20.29;52.88;23.3;28.94;17
0.35;32.385;28.235;49.27;69.59;28.73;32.385;94.225;38.49;48.23;26.315


==> genTuningElitistRepetition.csv <==
es;1;2;3;4;5;Average
0;60.07;59.925;62.15;61.01;61.655;60.962
2;61.445;61.775;60.77;61.625;58.835;60.89
4;58.795;58.005;58.65;59.145;60.245;58.968
6;60.54;60.35;58.915;60.745;61.29;60.368
8;59.27;59.885;59.31;58.93;60.62;59.603
10;61.2;59;59.335;59.48;59.71;59.745


==> genTuningPopulationRepetition.csv <==
ps;1;2;3;4;5;Average
25;59.125;60.17;60.575;59.47;59.49;59.766
50;61.47738693;61.29;60.72;58.34;60.41;60.44747739
75;58.57711448;59.095;60.945;59.19;59.58;59.4774229
100;60.5;58.58;56.66;61.04;60.605;59.477
125;59.16;58.54;60.45;58.43;59.43;59.202
150;58.915;59.535;59.025;61.835;59.615;59.785


==> immunizationResults_dtu_30_0.25_0.1.csv <==
Run,EIGENVECTOR_CENTRALITY,BETWEENNESS_CENTRALITY,STOCHASTIC_PROGRAMMING,DEGREE_CENTRALITY_ITERATIVE,COMMUNITY_BRIDGE_FINDER,NO_IMMUNIZATION,DEGREE_CENTRALITY,RANDOM,HARMONIC_CENTRALITY
1,285.0,252.0,214.0,233.0,278.0,369.0,225.0,309.0,248.0
2,391.0,310.0,295.0,328.0,347.0,454.0,350.0,356.0,346.0
3,355.0,389.0,365.0,308.0,353.0,491.0,303.0,343.0,326.0
4,374.0,292.0,302.0,281.0,345.0,477.0,290.0,353.0,348.0
5,288.0,280.0,254.0,232.0,229.0,413.0,236.0,332.0,201.0
6,293.0,276.0,237.0,246.0,313.0,373.0,245.0,282.0,272.0
7,306.0,278.0,278.0,279.0,336.0,432.0,283.0,326.0,285.0
8,259.0,262.0,223.0,269.0,243.0,343.0,264.0,246.0,273.0
9,296.0,296.0,238.0,288.0,291.0,364.0,296.0,310.0,284.0
10,430.0,341.0,338.0,334.0,334.0,484.0,378.0,371.0,372.0
11,354.0,349.0,281.0,329.0,337.0,426.0,336.0,352.0,350.0
12,328.0,283.0,318.0,261.0,327.0,410.0,259.0,331.0,322.0
13,274.0,259.0,230.0,209.0,231.0,361.0,261.0,230.0,262.0
14,279.0,215.0,225.0,246.0,259.0,349.0,260.0,280.0,247.0
15,365.0,367.0,354.0,290.0,395.0,493.0,331.0,386.0,323.0
16,387.0,345.0,303.0,367.0,403.0,461.0,352.0,369.0,371.0
17,334.0,326.0,318.0,300.0,368.0,492.0,320.0,386.0,329.0
18,290.0,243.0,213.0,249.0,275.0,373.0,250.0,269.0,267.0
19,429.0,436.0,421.0,365.0,452.0,573.0,374.0,413.0,419.0
20,438.0,400.0,361.0,378.0,352.0,561.0,363.0,420.0,402.0
21,265.0,209.0,208.0,225.0,191.0,310.0,241.0,276.0,226.0
22,281.0,256.0,250.0,245.0,289.0,358.0,248.0,265.0,272.0
23,417.0,314.0,304.0,346.0,333.0,437.0,374.0,297.0,403.0
24,280.0,230.0,241.0,197.0,275.0,371.0,239.0,297.0,266.0
25,335.0,284.0,264.0,337.0,318.0,408.0,292.0,344.0,297.0
26,320.0,265.0,302.0,265.0,314.0,421.0,306.0,332.0,296.0
27,563.0,410.0,323.0,411.0,461.0,629.0,444.0,417.0,433.0
28,511.0,541.0,417.0,368.0,535.0,682.0,411.0,524.0,478.0
29,289.0,283.0,252.0,248.0,284.0,374.0,251.0,267.0,282.0
30,337.0,331.0,382.0,363.0,317.0,511.0,333.0,435.0,323.0
31,251.0,234.0,197.0,230.0,229.0,315.0,229.0,232.0,249.0
32,277.0,285.0,215.0,269.0,236.0,371.0,259.0,294.0,300.0
33,430.0,362.0,362.0,290.0,368.0,539.0,323.0,403.0,411.0
34,249.0,295.0,307.0,258.0,320.0,400.0,227.0,294.0,238.0
35,337.0,308.0,360.0,305.0,332.0,550.0,329.0,395.0,356.0
36,185.0,211.0,193.0,203.0,166.0,322.0,191.0,257.0,185.0
37,300.0,336.0,309.0,287.0,346.0,433.0,289.0,353.0,283.0
38,373.0,377.0,293.0,304.0,385.0,531.0,294.0,401.0,329.0
39,333.0,279.0,234.0,285.0,320.0,392.0,294.0,335.0,277.0
40,335.0,288.0,322.0,300.0,310.0,467.0,335.0,348.0,309.0
41,476.0,346.0,445.0,351.0,468.0,564.0,371.0,414.0,389.0
42,244.0,272.0,234.0,242.0,236.0,366.0,237.0,280.0,263.0
43,344.0,308.0,307.0,291.0,307.0,482.0,280.0,380.0,367.0
44,365.0,279.0,298.0,319.0,357.0,460.0,302.0,320.0,365.0
45,326.0,295.0,236.0,289.0,257.0,388.0,282.0,270.0,304.0
46,363.0,332.0,312.0,284.0,340.0,471.0,303.0,339.0,343.0
47,406.0,280.0,252.0,271.0,327.0,438.0,283.0,395.0,324.0
48,368.0,289.0,347.0,289.0,325.0,488.0,339.0,369.0,364.0
49,347.0,320.0,304.0,289.0,301.0,427.0,305.0,329.0,306.0
50,376.0,343.0,318.0,321.0,331.0,448.0,331.0,365.0,352.0
51,313.0,222.0,257.0,259.0,274.0,367.0,244.0,301.0,291.0
52,257.0,280.0,257.0,227.0,265.0,373.0,249.0,221.0,288.0
53,476.0,376.0,309.0,365.0,367.0,544.0,399.0,459.0,409.0
54,386.0,333.0,304.0,323.0,316.0,482.0,346.0,411.0,362.0
55,332.0,287.0,226.0,272.0,296.0,431.0,277.0,311.0,302.0
56,267.0,257.0,194.0,229.0,223.0,345.0,258.0,282.0,253.0
57,307.0,335.0,331.0,282.0,353.0,518.0,277.0,359.0,283.0
58,337.0,309.0,284.0,294.0,307.0,430.0,312.0,334.0,348.0
59,188.0,161.0,164.0,153.0,145.0,286.0,158.0,258.0,170.0
60,221.0,169.0,232.0,231.0,208.0,322.0,230.0,259.0,216.0
61,456.0,382.0,342.0,330.0,345.0,610.0,335.0,407.0,345.0
62,394.0,371.0,315.0,373.0,350.0,512.0,390.0,361.0,402.0
63,431.0,343.0,364.0,347.0,361.0,513.0,345.0,366.0,348.0
64,363.0,356.0,268.0,304.0,367.0,533.0,314.0,363.0,347.0
65,411.0,359.0,346.0,340.0,346.0,491.0,342.0,366.0,385.0
66,245.0,248.0,224.0,233.0,204.0,325.0,229.0,255.0,221.0
67,369.0,338.0,294.0,283.0,358.0,459.0,310.0,376.0,366.0
68,382.0,305.0,289.0,287.0,316.0,488.0,285.0,368.0,358.0
69,366.0,309.0,356.0,329.0,387.0,511.0,306.0,378.0,312.0
70,257.0,220.0,181.0,200.0,206.0,305.0,195.0,247.0,210.0
71,317.0,277.0,303.0,287.0,322.0,385.0,291.0,273.0,311.0
72,368.0,362.0,334.0,317.0,393.0,476.0,322.0,355.0,324.0
73,355.0,344.0,292.0,320.0,283.0,404.0,331.0,328.0,357.0
74,280.0,250.0,298.0,234.0,258.0,419.0,244.0,312.0,274.0
75,316.0,233.0,249.0,223.0,259.0,384.0,241.0,303.0,242.0
76,390.0,402.0,333.0,391.0,356.0,490.0,365.0,365.0,396.0
77,315.0,298.0,291.0,254.0,319.0,445.0,276.0,364.0,279.0
78,372.0,282.0,318.0,288.0,302.0,456.0,294.0,360.0,291.0
79,322.0,269.0,303.0,233.0,342.0,464.0,244.0,354.0,283.0
80,357.0,327.0,301.0,344.0,351.0,438.0,355.0,353.0,372.0
81,359.0,285.0,409.0,260.0,372.0,542.0,260.0,383.0,262.0
82,416.0,419.0,371.0,388.0,385.0,501.0,383.0,346.0,392.0
83,406.0,309.0,326.0,316.0,360.0,483.0,331.0,339.0,370.0
84,349.0,290.0,249.0,294.0,314.0,443.0,303.0,334.0,288.0
85,256.0,226.0,228.0,199.0,194.0,362.0,214.0,290.0,233.0
86,280.0,250.0,262.0,267.0,292.0,349.0,262.0,271.0,293.0
87,481.0,363.0,328.0,344.0,393.0,544.0,336.0,378.0,364.0
88,304.0,294.0,216.0,241.0,270.0,361.0,239.0,281.0,308.0
89,282.0,246.0,283.0,246.0,233.0,369.0,269.0,305.0,247.0
90,193.0,242.0,276.0,200.0,277.0,419.0,187.0,312.0,228.0
91,401.0,404.0,445.0,363.0,442.0,584.0,376.0,387.0,381.0
92,224.0,190.0,206.0,224.0,200.0,299.0,240.0,224.0,226.0
93,347.0,311.0,319.0,313.0,382.0,449.0,346.0,345.0,336.0
94,301.0,245.0,281.0,272.0,280.0,359.0,273.0,278.0,292.0
95,354.0,341.0,280.0,273.0,347.0,466.0,303.0,289.0,328.0
96,379.0,326.0,368.0,341.0,370.0,475.0,325.0,374.0,341.0
97,371.0,284.0,366.0,276.0,318.0,543.0,307.0,426.0,341.0
98,433.0,438.0,429.0,380.0,389.0,569.0,408.0,380.0,410.0
99,325.0,295.0,299.0,257.0,281.0,418.0,272.0,337.0,272.0
100,391.0,348.0,327.0,339.0,377.0,499.0,371.0,389.0,387.0
101,324.0,310.0,300.0,298.0,326.0,444.0,293.0,368.0,278.0
102,366.0,303.0,313.0,336.0,347.0,493.0,318.0,382.0,353.0
103,374.0,364.0,377.0,338.0,336.0,495.0,300.0,394.0,399.0
104,503.0,393.0,379.0,391.0,429.0,642.0,400.0,535.0,463.0
105,431.0,421.0,363.0,351.0,424.0,581.0,374.0,427.0,399.0
106,331.0,232.0,252.0,234.0,248.0,398.0,259.0,300.0,275.0
107,261.0,237.0,250.0,230.0,237.0,409.0,236.0,324.0,246.0
108,290.0,267.0,313.0,273.0,259.0,381.0,277.0,260.0,204.0
109,400.0,331.0,334.0,346.0,322.0,499.0,335.0,398.0,373.0
110,469.0,395.0,407.0,367.0,436.0,527.0,368.0,390.0,384.0
111,360.0,280.0,298.0,267.0,305.0,467.0,288.0,342.0,336.0
112,364.0,321.0,299.0,328.0,319.0,444.0,329.0,336.0,311.0
113,380.0,316.0,302.0,310.0,259.0,436.0,307.0,324.0,311.0
114,181.0,146.0,162.0,136.0,146.0,210.0,154.0,175.0,156.0
115,403.0,327.0,366.0,275.0,384.0,494.0,258.0,344.0,303.0
116,390.0,344.0,346.0,312.0,363.0,454.0,364.0,346.0,380.0
117,324.0,337.0,326.0,286.0,285.0,447.0,287.0,286.0,315.0
118,317.0,271.0,294.0,274.0,294.0,441.0,297.0,337.0,304.0
119,306.0,320.0,312.0,278.0,327.0,457.0,297.0,349.0,314.0
120,332.0,351.0,312.0,339.0,317.0,418.0,343.0,358.0,354.0
121,360.0,299.0,307.0,313.0,315.0,452.0,328.0,320.0,369.0
122,337.0,245.0,255.0,228.0,280.0,422.0,280.0,322.0,276.0
123,335.0,267.0,247.0,237.0,325.0,444.0,233.0,326.0,263.0
124,321.0,284.0,239.0,269.0,272.0,371.0,279.0,289.0,298.0
125,407.0,353.0,319.0,323.0,373.0,497.0,368.0,422.0,388.0
126,342.0,239.0,257.0,253.0,270.0,361.0,263.0,291.0,260.0
127,279.0,254.0,264.0,255.0,291.0,386.0,286.0,288.0,253.0
128,405.0,451.0,399.0,348.0,397.0,629.0,373.0,487.0,445.0
129,277.0,306.0,283.0,252.0,274.0,369.0,249.0,290.0,281.0
130,414.0,391.0,347.0,340.0,392.0,538.0,356.0,335.0,391.0
131,317.0,266.0,208.0,295.0,253.0,401.0,297.0,309.0,315.0
132,241.0,215.0,241.0,208.0,221.0,285.0,228.0,236.0,232.0
133,433.0,435.0,341.0,380.0,357.0,564.0,383.0,457.0,427.0
134,278.0,276.0,285.0,284.0,220.0,345.0,292.0,284.0,278.0
135,350.0,363.0,264.0,337.0,316.0,460.0,337.0,397.0,371.0
136,325.0,274.0,280.0,255.0,280.0,369.0,264.0,277.0,271.0
137,322.0,296.0,296.0,293.0,315.0,406.0,311.0,284.0,310.0
138,370.0,269.0,264.0,327.0,285.0,394.0,329.0,256.0,289.0
139,308.0,301.0,320.0,279.0,337.0,542.0,295.0,390.0,315.0
140,324.0,352.0,326.0,318.0,323.0,454.0,313.0,331.0,315.0
141,312.0,336.0,283.0,282.0,380.0,434.0,284.0,360.0,350.0
142,382.0,350.0,371.0,330.0,368.0,539.0,345.0,347.0,348.0
143,316.0,249.0,221.0,243.0,264.0,453.0,270.0,343.0,305.0
144,351.0,289.0,334.0,323.0,407.0,485.0,327.0,384.0,313.0
145,424.0,413.0,351.0,372.0,328.0,503.0,394.0,401.0,417.0
146,358.0,323.0,329.0,303.0,325.0,457.0,302.0,323.0,334.0
147,344.0,314.0,370.0,308.0,323.0,489.0,295.0,393.0,335.0
148,312.0,273.0,261.0,236.0,234.0,366.0,245.0,287.0,281.0
149,303.0,245.0,307.0,264.0,245.0,362.0,262.0,272.0,227.0
150,366.0,286.0,236.0,260.0,303.0,415.0,237.0,301.0,287.0
151,430.0,315.0,384.0,352.0,337.0,485.0,366.0,342.0,350.0
152,275.0,223.0,229.0,224.0,259.0,328.0,240.0,258.0,221.0
153,320.0,271.0,266.0,248.0,296.0,419.0,260.0,345.0,278.0
154,378.0,353.0,301.0,312.0,320.0,449.0,325.0,395.0,311.0
155,349.0,337.0,329.0,340.0,276.0,464.0,330.0,361.0,388.0
156,410.0,338.0,373.0,359.0,398.0,503.0,367.0,404.0,370.0
157,415.0,388.0,295.0,316.0,378.0,577.0,301.0,431.0,362.0
158,385.0,382.0,331.0,304.0,308.0,486.0,330.0,346.0,377.0
159,342.0,256.0,267.0,255.0,247.0,401.0,256.0,282.0,284.0
160,344.0,276.0,343.0,267.0,311.0,424.0,259.0,300.0,297.0
161,269.0,259.0,211.0,226.0,228.0,364.0,234.0,240.0,263.0
162,312.0,326.0,322.0,257.0,329.0,427.0,277.0,336.0,303.0
163,405.0,376.0,398.0,335.0,434.0,605.0,394.0,433.0,395.0
164,302.0,344.0,319.0,303.0,337.0,408.0,294.0,357.0,310.0
165,237.0,271.0,233.0,228.0,246.0,339.0,234.0,258.0,244.0
166,271.0,236.0,253.0,215.0,218.0,318.0,231.0,226.0,249.0
167,335.0,278.0,304.0,270.0,296.0,416.0,297.0,355.0,273.0
168,313.0,298.0,303.0,271.0,289.0,409.0,279.0,366.0,281.0
169,408.0,410.0,361.0,376.0,418.0,542.0,369.0,449.0,423.0
170,367.0,352.0,346.0,334.0,354.0,479.0,322.0,386.0,332.0
171,293.0,242.0,233.0,255.0,224.0,351.0,307.0,300.0,273.0
172,338.0,248.0,280.0,199.0,266.0,372.0,219.0,293.0,233.0
173,311.0,313.0,342.0,244.0,287.0,461.0,250.0,303.0,344.0
174,391.0,337.0,290.0,330.0,351.0,447.0,333.0,322.0,345.0
175,428.0,423.0,335.0,397.0,426.0,504.0,409.0,343.0,430.0
176,259.0,276.0,281.0,274.0,274.0,365.0,250.0,277.0,271.0
177,207.0,227.0,202.0,198.0,237.0,294.0,215.0,243.0,245.0
178,414.0,387.0,393.0,405.0,429.0,552.0,353.0,371.0,423.0
179,357.0,337.0,298.0,316.0,374.0,464.0,325.0,375.0,384.0
180,354.0,337.0,290.0,360.0,372.0,482.0,324.0,426.0,353.0
181,305.0,310.0,289.0,268.0,316.0,423.0,283.0,309.0,299.0
182,374.0,322.0,326.0,322.0,336.0,470.0,328.0,354.0,316.0
183,309.0,252.0,245.0,251.0,275.0,359.0,260.0,300.0,246.0
184,403.0,357.0,378.0,345.0,437.0,535.0,364.0,432.0,381.0
185,432.0,407.0,371.0,397.0,366.0,546.0,419.0,388.0,426.0
186,262.0,258.0,211.0,221.0,244.0,334.0,217.0,223.0,270.0
187,271.0,258.0,211.0,249.0,231.0,307.0,250.0,249.0,271.0
188,279.0,269.0,208.0,244.0,263.0,325.0,248.0,272.0,278.0
189,290.0,243.0,312.0,224.0,269.0,380.0,233.0,310.0,241.0
190,389.0,334.0,369.0,322.0,368.0,473.0,343.0,338.0,358.0
191,352.0,297.0,320.0,280.0,323.0,490.0,293.0,417.0,328.0
192,248.0,183.0,196.0,208.0,185.0,294.0,217.0,237.0,226.0
193,423.0,332.0,335.0,281.0,356.0,496.0,345.0,417.0,354.0
194,283.0,288.0,235.0,269.0,303.0,410.0,271.0,263.0,283.0
195,293.0,286.0,297.0,259.0,326.0,498.0,266.0,378.0,295.0
196,350.0,356.0,328.0,315.0,391.0,512.0,334.0,364.0,347.0
197,268.0,229.0,242.0,176.0,211.0,334.0,210.0,254.0,278.0
198,333.0,390.0,289.0,311.0,338.0,481.0,305.0,393.0,332.0
199,412.0,328.0,275.0,378.0,303.0,500.0,405.0,403.0,424.0
200,221.0,225.0,213.0,195.0,233.0,294.0,196.0,233.0,218.0


==> immunizationResults_dtu_30_0.25_0.2.csv <==
Run,STOCHASTIC_PROGRAMMING,BETWEENNESS_CENTRALITY,HARMONIC_CENTRALITY,COMMUNITY_BRIDGE_FINDER,NO_IMMUNIZATION,DEGREE_CENTRALITY,DEGREE_CENTRALITY_ITERATIVE,RANDOM,EIGENVECTOR_CENTRALITY
1,151.0,144.0,173.0,191.0,369.0,163.0,163.0,277.0,220.0
2,185.0,220.0,283.0,197.0,454.0,260.0,182.0,217.0,339.0
3,299.0,267.0,237.0,251.0,491.0,231.0,217.0,271.0,261.0
4,158.0,208.0,228.0,168.0,477.0,219.0,164.0,212.0,280.0
5,137.0,151.0,172.0,179.0,413.0,161.0,146.0,201.0,204.0
6,197.0,192.0,217.0,189.0,373.0,189.0,179.0,194.0,253.0
7,193.0,190.0,202.0,187.0,432.0,218.0,180.0,233.0,245.0
8,191.0,198.0,221.0,179.0,343.0,188.0,201.0,239.0,231.0
9,193.0,202.0,215.0,198.0,364.0,202.0,172.0,187.0,207.0
10,263.0,235.0,272.0,298.0,484.0,264.0,237.0,233.0,364.0
11,194.0,272.0,282.0,244.0,426.0,281.0,259.0,218.0,296.0
12,222.0,206.0,226.0,225.0,410.0,208.0,192.0,213.0,249.0
13,164.0,167.0,197.0,214.0,361.0,178.0,174.0,186.0,227.0
14,168.0,170.0,164.0,212.0,349.0,180.0,178.0,188.0,217.0
15,263.0,227.0,274.0,252.0,493.0,247.0,235.0,217.0,308.0
16,226.0,282.0,307.0,283.0,461.0,305.0,273.0,271.0,346.0
17,266.0,259.0,269.0,253.0,492.0,233.0,211.0,288.0,233.0
18,145.0,200.0,217.0,209.0,373.0,163.0,171.0,193.0,201.0
19,338.0,286.0,257.0,254.0,573.0,239.0,222.0,331.0,310.0
20,300.0,251.0,340.0,259.0,561.0,269.0,241.0,263.0,343.0
21,133.0,145.0,166.0,159.0,310.0,192.0,158.0,152.0,203.0
22,172.0,206.0,207.0,205.0,358.0,190.0,182.0,236.0,228.0
23,179.0,238.0,326.0,239.0,437.0,276.0,214.0,239.0,354.0
24,173.0,177.0,183.0,188.0,371.0,168.0,161.0,140.0,208.0
25,206.0,216.0,235.0,237.0,408.0,223.0,181.0,204.0,259.0
26,216.0,186.0,221.0,211.0,421.0,198.0,144.0,224.0,257.0
27,254.0,268.0,303.0,309.0,629.0,299.0,297.0,329.0,434.0
28,319.0,323.0,302.0,409.0,682.0,309.0,285.0,426.0,402.0
29,192.0,224.0,235.0,225.0,374.0,206.0,180.0,236.0,229.0
30,219.0,269.0,223.0,246.0,511.0,221.0,213.0,281.0,274.0
31,171.0,164.0,180.0,168.0,315.0,188.0,169.0,199.0,194.0
32,176.0,200.0,206.0,181.0,371.0,201.0,188.0,184.0,225.0
33,209.0,237.0,326.0,295.0,539.0,254.0,198.0,327.0,361.0
34,174.0,176.0,152.0,202.0,400.0,172.0,185.0,244.0,202.0
35,259.0,219.0,250.0,228.0,550.0,220.0,215.0,281.0,282.0
36,143.0,145.0,160.0,161.0,322.0,150.0,135.0,148.0,167.0
37,247.0,228.0,233.0,235.0,433.0,241.0,228.0,303.0,243.0
38,229.0,234.0,245.0,278.0,531.0,216.0,219.0,267.0,299.0
39,254.0,199.0,237.0,200.0,392.0,208.0,175.0,241.0,285.0
40,197.0,225.0,235.0,233.0,467.0,196.0,222.0,298.0,236.0
41,260.0,256.0,288.0,367.0,564.0,248.0,225.0,307.0,373.0
42,190.0,184.0,189.0,185.0,366.0,182.0,169.0,209.0,199.0
43,211.0,226.0,261.0,189.0,482.0,216.0,177.0,304.0,316.0
44,214.0,220.0,270.0,250.0,460.0,253.0,184.0,171.0,287.0
45,162.0,227.0,219.0,248.0,388.0,210.0,197.0,175.0,250.0
46,244.0,217.0,262.0,216.0,471.0,235.0,186.0,293.0,292.0
47,152.0,176.0,239.0,204.0,438.0,231.0,205.0,229.0,274.0
48,233.0,199.0,271.0,256.0,488.0,226.0,217.0,278.0,286.0
49,188.0,193.0,204.0,194.0,427.0,180.0,209.0,239.0,292.0
50,217.0,246.0,277.0,255.0,448.0,244.0,215.0,274.0,299.0
51,146.0,199.0,229.0,192.0,367.0,192.0,162.0,233.0,231.0
52,179.0,167.0,218.0,176.0,373.0,150.0,148.0,219.0,225.0
53,244.0,278.0,309.0,276.0,544.0,306.0,256.0,312.0,384.0
54,189.0,229.0,277.0,231.0,482.0,213.0,207.0,290.0,319.0
55,214.0,214.0,229.0,227.0,431.0,237.0,214.0,271.0,316.0
56,178.0,182.0,189.0,179.0,345.0,172.0,167.0,203.0,228.0
57,250.0,230.0,194.0,271.0,518.0,196.0,177.0,286.0,270.0
58,273.0,235.0,252.0,238.0,430.0,236.0,217.0,254.0,293.0
59,134.0,101.0,109.0,108.0,286.0,83.0,121.0,178.0,120.0
60,169.0,137.0,195.0,184.0,322.0,146.0,121.0,166.0,204.0
61,252.0,235.0,243.0,262.0,610.0,253.0,210.0,276.0,367.0
62,226.0,290.0,324.0,321.0,512.0,273.0,234.0,294.0,303.0
63,281.0,266.0,312.0,248.0,513.0,296.0,253.0,313.0,340.0
64,183.0,240.0,258.0,279.0,533.0,178.0,171.0,234.0,243.0
65,199.0,279.0,308.0,278.0,491.0,264.0,242.0,304.0,345.0
66,188.0,172.0,154.0,199.0,325.0,158.0,143.0,183.0,202.0
67,187.0,227.0,259.0,270.0,459.0,233.0,226.0,256.0,298.0
68,212.0,235.0,239.0,232.0,488.0,212.0,198.0,206.0,264.0
69,239.0,231.0,250.0,218.0,511.0,209.0,193.0,310.0,295.0
70,141.0,138.0,138.0,174.0,305.0,150.0,148.0,220.0,178.0
71,173.0,205.0,261.0,242.0,385.0,262.0,219.0,190.0,290.0
72,254.0,260.0,270.0,232.0,476.0,264.0,235.0,246.0,312.0
73,190.0,295.0,312.0,242.0,404.0,299.0,250.0,240.0,306.0
74,200.0,170.0,212.0,187.0,419.0,164.0,132.0,191.0,227.0
75,162.0,163.0,201.0,168.0,384.0,188.0,170.0,227.0,229.0
76,217.0,359.0,318.0,245.0,490.0,300.0,275.0,271.0,337.0
77,198.0,242.0,250.0,235.0,445.0,217.0,218.0,213.0,248.0
78,220.0,200.0,258.0,243.0,456.0,237.0,217.0,257.0,315.0
79,225.0,193.0,199.0,190.0,464.0,169.0,162.0,290.0,235.0
80,215.0,245.0,305.0,276.0,438.0,311.0,223.0,259.0,318.0
81,316.0,214.0,218.0,213.0,542.0,208.0,206.0,285.0,234.0
82,267.0,259.0,321.0,274.0,501.0,269.0,262.0,272.0,363.0
83,245.0,223.0,265.0,230.0,483.0,233.0,227.0,217.0,278.0
84,201.0,227.0,253.0,241.0,443.0,219.0,188.0,267.0,270.0
85,157.0,151.0,170.0,157.0,362.0,147.0,148.0,209.0,164.0
86,143.0,188.0,232.0,177.0,349.0,207.0,207.0,226.0,241.0
87,257.0,263.0,298.0,236.0,544.0,255.0,209.0,305.0,382.0
88,173.0,215.0,190.0,189.0,361.0,177.0,172.0,224.0,221.0
89,161.0,181.0,192.0,223.0,369.0,195.0,183.0,199.0,199.0
90,135.0,190.0,165.0,175.0,419.0,153.0,138.0,215.0,158.0
91,226.0,302.0,315.0,303.0,584.0,283.0,242.0,308.0,344.0
92,147.0,158.0,174.0,150.0,299.0,157.0,136.0,164.0,184.0
93,227.0,217.0,278.0,233.0,449.0,225.0,212.0,294.0,282.0
94,164.0,210.0,212.0,208.0,359.0,223.0,194.0,213.0,261.0
95,189.0,217.0,282.0,223.0,466.0,201.0,174.0,238.0,271.0
96,240.0,209.0,250.0,230.0,475.0,256.0,185.0,369.0,321.0
97,204.0,201.0,264.0,202.0,543.0,219.0,223.0,245.0,271.0
98,255.0,301.0,314.0,307.0,569.0,319.0,316.0,242.0,373.0
99,186.0,173.0,204.0,196.0,418.0,211.0,175.0,206.0,246.0
100,244.0,249.0,276.0,255.0,499.0,259.0,261.0,256.0,307.0
101,202.0,226.0,229.0,300.0,444.0,216.0,216.0,256.0,234.0
102,252.0,223.0,266.0,206.0,493.0,235.0,174.0,302.0,282.0
103,256.0,265.0,244.0,206.0,495.0,227.0,222.0,301.0,257.0
104,280.0,330.0,347.0,320.0,642.0,278.0,261.0,346.0,346.0
105,259.0,305.0,272.0,299.0,581.0,244.0,255.0,322.0,321.0
106,188.0,178.0,184.0,214.0,398.0,164.0,161.0,210.0,258.0
107,171.0,168.0,156.0,212.0,409.0,137.0,148.0,198.0,199.0
108,215.0,163.0,149.0,152.0,381.0,168.0,170.0,207.0,191.0
109,255.0,233.0,280.0,267.0,499.0,270.0,224.0,247.0,327.0
110,293.0,302.0,311.0,348.0,527.0,302.0,284.0,328.0,365.0
111,211.0,221.0,285.0,234.0,467.0,209.0,180.0,245.0,276.0
112,198.0,240.0,245.0,153.0,444.0,240.0,219.0,267.0,311.0
113,221.0,190.0,273.0,199.0,436.0,222.0,143.0,227.0,305.0
114,122.0,115.0,132.0,99.0,210.0,113.0,112.0,134.0,141.0
115,231.0,221.0,242.0,202.0,494.0,192.0,195.0,233.0,286.0
116,210.0,218.0,315.0,253.0,454.0,255.0,211.0,275.0,335.0
117,210.0,194.0,242.0,249.0,447.0,221.0,185.0,253.0,246.0
118,170.0,205.0,257.0,177.0,441.0,230.0,144.0,246.0,262.0
119,218.0,215.0,233.0,246.0,457.0,213.0,221.0,294.0,246.0
120,271.0,254.0,257.0,204.0,418.0,225.0,215.0,282.0,294.0
121,163.0,236.0,266.0,211.0,452.0,239.0,198.0,205.0,300.0
122,180.0,181.0,236.0,234.0,422.0,191.0,170.0,232.0,240.0
123,198.0,154.0,192.0,224.0,444.0,162.0,137.0,253.0,256.0
124,172.0,228.0,271.0,221.0,371.0,235.0,227.0,208.0,257.0
125,220.0,251.0,272.0,264.0,497.0,210.0,206.0,318.0,339.0
126,180.0,202.0,224.0,185.0,361.0,209.0,181.0,205.0,276.0
127,146.0,166.0,207.0,160.0,386.0,201.0,187.0,223.0,241.0
128,275.0,302.0,339.0,278.0,629.0,251.0,240.0,325.0,322.0
129,146.0,218.0,220.0,196.0,369.0,190.0,177.0,229.0,239.0
130,331.0,316.0,292.0,228.0,538.0,283.0,222.0,306.0,330.0
131,201.0,210.0,219.0,228.0,401.0,201.0,188.0,190.0,265.0
132,142.0,170.0,183.0,169.0,285.0,179.0,170.0,135.0,183.0
133,313.0,308.0,308.0,283.0,564.0,286.0,270.0,236.0,328.0
134,195.0,213.0,224.0,210.0,345.0,187.0,192.0,203.0,218.0
135,214.0,271.0,290.0,262.0,460.0,290.0,239.0,248.0,292.0
136,158.0,200.0,207.0,175.0,369.0,205.0,195.0,241.0,263.0
137,229.0,243.0,242.0,216.0,406.0,249.0,241.0,241.0,292.0
138,146.0,224.0,239.0,198.0,394.0,235.0,226.0,204.0,315.0
139,243.0,182.0,220.0,164.0,542.0,196.0,166.0,222.0,248.0
140,258.0,284.0,263.0,305.0,454.0,248.0,243.0,249.0,274.0
141,234.0,233.0,243.0,224.0,434.0,236.0,186.0,264.0,254.0
142,272.0,252.0,282.0,241.0,539.0,246.0,200.0,298.0,291.0
143,190.0,189.0,206.0,209.0,453.0,205.0,178.0,336.0,272.0
144,203.0,217.0,248.0,268.0,485.0,235.0,227.0,265.0,298.0
145,212.0,285.0,331.0,265.0,503.0,271.0,246.0,295.0,352.0
146,223.0,254.0,282.0,223.0,457.0,243.0,204.0,296.0,288.0
147,231.0,240.0,261.0,258.0,489.0,213.0,228.0,301.0,249.0
148,193.0,185.0,214.0,235.0,366.0,167.0,155.0,203.0,241.0
149,204.0,184.0,207.0,216.0,362.0,205.0,196.0,225.0,259.0
150,177.0,180.0,221.0,252.0,415.0,190.0,184.0,198.0,271.0
151,256.0,227.0,292.0,242.0,485.0,302.0,285.0,340.0,314.0
152,156.0,174.0,183.0,181.0,328.0,191.0,160.0,184.0,250.0
153,165.0,198.0,240.0,205.0,419.0,160.0,168.0,235.0,233.0
154,185.0,261.0,235.0,231.0,449.0,242.0,199.0,292.0,272.0
155,207.0,265.0,286.0,257.0,464.0,261.0,249.0,259.0,276.0
156,256.0,255.0,289.0,271.0,503.0,298.0,249.0,270.0,346.0
157,305.0,245.0,291.0,268.0,577.0,250.0,229.0,341.0,299.0
158,221.0,254.0,291.0,242.0,486.0,228.0,204.0,326.0,332.0
159,160.0,199.0,197.0,193.0,401.0,205.0,181.0,211.0,259.0
160,200.0,184.0,237.0,256.0,424.0,210.0,188.0,210.0,249.0
161,161.0,180.0,195.0,159.0,364.0,173.0,169.0,213.0,219.0
162,217.0,210.0,188.0,189.0,427.0,172.0,181.0,203.0,211.0
163,262.0,268.0,314.0,310.0,605.0,247.0,219.0,318.0,319.0
164,171.0,233.0,251.0,243.0,408.0,224.0,204.0,211.0,234.0
165,136.0,188.0,188.0,190.0,339.0,166.0,168.0,226.0,193.0
166,157.0,183.0,192.0,189.0,318.0,181.0,171.0,200.0,241.0
167,211.0,190.0,213.0,193.0,416.0,218.0,190.0,238.0,311.0
168,218.0,225.0,221.0,216.0,409.0,227.0,218.0,240.0,281.0
169,283.0,300.0,321.0,321.0,542.0,247.0,230.0,372.0,345.0
170,182.0,238.0,248.0,264.0,479.0,227.0,215.0,260.0,297.0
171,181.0,178.0,204.0,206.0,351.0,164.0,159.0,209.0,254.0
172,180.0,133.0,167.0,159.0,372.0,133.0,133.0,199.0,248.0
173,242.0,195.0,212.0,193.0,461.0,189.0,180.0,226.0,225.0
174,200.0,282.0,285.0,248.0,447.0,286.0,253.0,277.0,303.0
175,221.0,329.0,334.0,325.0,504.0,305.0,287.0,211.0,384.0
176,184.0,193.0,204.0,195.0,365.0,193.0,213.0,238.0,215.0
177,131.0,146.0,196.0,160.0,294.0,156.0,147.0,215.0,169.0
178,217.0,279.0,299.0,260.0,552.0,274.0,290.0,212.0,366.0
179,238.0,277.0,315.0,240.0,464.0,227.0,207.0,268.0,298.0
180,246.0,277.0,275.0,271.0,482.0,248.0,246.0,256.0,278.0
181,197.0,190.0,247.0,217.0,423.0,199.0,200.0,225.0,267.0
182,195.0,272.0,254.0,289.0,470.0,240.0,225.0,252.0,314.0
183,151.0,170.0,227.0,183.0,359.0,216.0,188.0,251.0,240.0
184,255.0,230.0,301.0,241.0,535.0,259.0,240.0,291.0,315.0
185,239.0,280.0,318.0,275.0,546.0,284.0,288.0,389.0,352.0
186,165.0,173.0,193.0,177.0,334.0,182.0,174.0,219.0,208.0
187,140.0,210.0,205.0,183.0,307.0,210.0,173.0,204.0,230.0
188,166.0,189.0,221.0,171.0,325.0,203.0,194.0,152.0,253.0
189,185.0,167.0,188.0,217.0,380.0,156.0,150.0,275.0,205.0
190,205.0,225.0,260.0,313.0,473.0,236.0,203.0,255.0,296.0
191,199.0,238.0,278.0,285.0,490.0,215.0,213.0,297.0,282.0
192,143.0,133.0,187.0,153.0,294.0,156.0,143.0,162.0,221.0
193,223.0,229.0,277.0,276.0,496.0,229.0,204.0,258.0,354.0
194,180.0,215.0,245.0,259.0,410.0,215.0,191.0,207.0,221.0
195,199.0,160.0,216.0,191.0,498.0,204.0,166.0,247.0,257.0
196,192.0,247.0,261.0,272.0,512.0,257.0,243.0,277.0,308.0
197,155.0,139.0,166.0,177.0,334.0,142.0,143.0,186.0,231.0
198,156.0,241.0,229.0,288.0,481.0,250.0,185.0,234.0,238.0
199,205.0,248.0,363.0,269.0,500.0,290.0,186.0,291.0,369.0
200,190.0,190.0,172.0,173.0,294.0,160.0,167.0,178.0,162.0


==> immunizationResults_dtu_30_0.25_0.3.csv <==
Run,BETWEENNESS_CENTRALITY,HARMONIC_CENTRALITY,COMMUNITY_BRIDGE_FINDER,NO_IMMUNIZATION,DEGREE_CENTRALITY,DEGREE_CENTRALITY_ITERATIVE,RANDOM,STOCHASTIC_PROGRAMMING,EIGENVECTOR_CENTRALITY
1,108.0,112.0,93.0,369.0,104.0,86.0,169.0,132.0,150.0
2,152.0,248.0,108.0,454.0,144.0,129.0,165.0,167.0,285.0
3,179.0,183.0,168.0,491.0,152.0,167.0,213.0,178.0,203.0
4,138.0,185.0,187.0,477.0,136.0,109.0,165.0,183.0,182.0
5,129.0,145.0,128.0,413.0,105.0,106.0,151.0,141.0,150.0
6,152.0,162.0,135.0,373.0,164.0,128.0,190.0,91.0,205.0
7,126.0,125.0,105.0,432.0,149.0,117.0,142.0,168.0,199.0
8,145.0,178.0,135.0,343.0,143.0,133.0,144.0,138.0,200.0
9,162.0,192.0,128.0,364.0,155.0,130.0,180.0,88.0,184.0
10,154.0,227.0,186.0,484.0,182.0,149.0,236.0,152.0,225.0
11,201.0,243.0,180.0,426.0,228.0,180.0,195.0,171.0,246.0
12,170.0,187.0,173.0,410.0,172.0,144.0,128.0,139.0,229.0
13,134.0,177.0,165.0,361.0,153.0,119.0,156.0,116.0,198.0
14,119.0,134.0,139.0,349.0,139.0,112.0,168.0,155.0,179.0
15,172.0,227.0,250.0,493.0,177.0,167.0,171.0,158.0,248.0
16,244.0,263.0,199.0,461.0,250.0,160.0,207.0,145.0,291.0
17,200.0,219.0,171.0,492.0,181.0,150.0,174.0,154.0,202.0
18,142.0,165.0,82.0,373.0,129.0,101.0,119.0,128.0,184.0
19,188.0,194.0,186.0,573.0,188.0,165.0,227.0,167.0,216.0
20,189.0,254.0,230.0,561.0,178.0,147.0,218.0,180.0,276.0
21,106.0,154.0,75.0,310.0,130.0,110.0,143.0,97.0,135.0
22,149.0,178.0,155.0,358.0,165.0,137.0,134.0,143.0,203.0
23,182.0,284.0,161.0,437.0,202.0,151.0,162.0,133.0,304.0
24,131.0,157.0,120.0,371.0,122.0,108.0,138.0,128.0,144.0
25,165.0,197.0,142.0,408.0,176.0,139.0,135.0,134.0,239.0
26,148.0,169.0,125.0,421.0,140.0,101.0,176.0,179.0,203.0
27,208.0,225.0,154.0,629.0,222.0,227.0,218.0,181.0,313.0
28,257.0,272.0,215.0,682.0,253.0,218.0,335.0,231.0,302.0
29,169.0,202.0,136.0,374.0,149.0,139.0,124.0,74.0,195.0
30,159.0,192.0,243.0,511.0,169.0,162.0,260.0,191.0,191.0
31,158.0,143.0,122.0,315.0,142.0,139.0,122.0,147.0,157.0
32,153.0,137.0,155.0,371.0,140.0,117.0,118.0,139.0,173.0
33,167.0,262.0,171.0,539.0,180.0,145.0,224.0,136.0,272.0
34,110.0,116.0,164.0,400.0,125.0,126.0,176.0,127.0,158.0
35,173.0,209.0,141.0,550.0,167.0,140.0,223.0,152.0,205.0
36,101.0,135.0,92.0,322.0,106.0,88.0,135.0,82.0,140.0
37,145.0,191.0,133.0,433.0,196.0,159.0,203.0,99.0,195.0
38,161.0,180.0,164.0,531.0,139.0,135.0,239.0,176.0,228.0
39,156.0,177.0,166.0,392.0,157.0,145.0,173.0,128.0,203.0
40,149.0,158.0,168.0,467.0,139.0,133.0,188.0,157.0,175.0
41,206.0,215.0,197.0,564.0,192.0,182.0,270.0,181.0,242.0
42,123.0,160.0,135.0,366.0,139.0,113.0,132.0,117.0,192.0
43,180.0,193.0,146.0,482.0,145.0,115.0,190.0,155.0,253.0
44,158.0,212.0,137.0,460.0,164.0,120.0,173.0,109.0,212.0
45,172.0,182.0,157.0,388.0,165.0,127.0,172.0,134.0,231.0
46,156.0,209.0,153.0,471.0,162.0,110.0,164.0,185.0,208.0
47,137.0,205.0,156.0,438.0,167.0,122.0,129.0,130.0,237.0
48,152.0,201.0,171.0,488.0,177.0,150.0,206.0,134.0,226.0
49,133.0,168.0,129.0,427.0,146.0,130.0,179.0,157.0,199.0
50,172.0,204.0,179.0,448.0,167.0,150.0,241.0,164.0,198.0
51,154.0,215.0,143.0,367.0,161.0,118.0,196.0,117.0,198.0
52,108.0,165.0,141.0,373.0,111.0,119.0,156.0,134.0,196.0
53,234.0,260.0,213.0,544.0,212.0,193.0,150.0,161.0,272.0
54,174.0,225.0,174.0,482.0,178.0,157.0,157.0,145.0,259.0
55,136.0,179.0,169.0,431.0,188.0,122.0,186.0,139.0,249.0
56,125.0,146.0,128.0,345.0,134.0,103.0,170.0,100.0,193.0
57,143.0,166.0,189.0,518.0,146.0,141.0,244.0,182.0,209.0
58,179.0,206.0,152.0,430.0,168.0,150.0,201.0,138.0,244.0
59,71.0,78.0,58.0,286.0,61.0,58.0,129.0,80.0,108.0
60,68.0,152.0,132.0,322.0,114.0,89.0,143.0,139.0,189.0
61,177.0,180.0,177.0,610.0,196.0,170.0,154.0,169.0,238.0
62,206.0,267.0,207.0,512.0,202.0,164.0,157.0,106.0,268.0
63,198.0,270.0,222.0,513.0,247.0,190.0,189.0,157.0,286.0
64,143.0,187.0,176.0,533.0,130.0,106.0,128.0,140.0,218.0
65,220.0,233.0,181.0,491.0,197.0,169.0,182.0,128.0,264.0
66,126.0,124.0,127.0,325.0,129.0,116.0,145.0,113.0,179.0
67,153.0,225.0,215.0,459.0,192.0,160.0,153.0,183.0,241.0
68,179.0,174.0,151.0,488.0,149.0,130.0,142.0,129.0,184.0
69,176.0,204.0,175.0,511.0,163.0,151.0,209.0,175.0,218.0
70,88.0,110.0,106.0,305.0,103.0,75.0,147.0,117.0,143.0
71,166.0,220.0,129.0,385.0,192.0,150.0,168.0,132.0,249.0
72,194.0,208.0,172.0,476.0,191.0,166.0,215.0,139.0,252.0
73,241.0,277.0,203.0,404.0,236.0,194.0,188.0,139.0,263.0
74,108.0,136.0,121.0,419.0,118.0,73.0,199.0,126.0,171.0
75,129.0,166.0,131.0,384.0,123.0,103.0,166.0,152.0,192.0
76,255.0,257.0,171.0,490.0,247.0,174.0,163.0,124.0,256.0
77,207.0,209.0,147.0,445.0,175.0,175.0,252.0,151.0,220.0
78,186.0,217.0,202.0,456.0,198.0,144.0,165.0,154.0,225.0
79,129.0,143.0,134.0,464.0,110.0,106.0,206.0,147.0,154.0
80,206.0,278.0,187.0,438.0,183.0,173.0,223.0,197.0,291.0
81,163.0,191.0,168.0,542.0,169.0,157.0,192.0,176.0,188.0
82,191.0,249.0,229.0,501.0,213.0,175.0,192.0,153.0,279.0
83,159.0,200.0,193.0,483.0,176.0,156.0,199.0,118.0,214.0
84,160.0,193.0,171.0,443.0,175.0,147.0,214.0,173.0,196.0
85,105.0,106.0,98.0,362.0,106.0,94.0,158.0,111.0,137.0
86,144.0,180.0,181.0,349.0,167.0,104.0,151.0,123.0,193.0
87,160.0,257.0,200.0,544.0,206.0,162.0,274.0,183.0,293.0
88,140.0,152.0,149.0,361.0,140.0,121.0,162.0,102.0,186.0
89,117.0,153.0,114.0,369.0,151.0,108.0,123.0,134.0,152.0
90,130.0,125.0,101.0,419.0,112.0,103.0,165.0,128.0,141.0
91,236.0,239.0,196.0,584.0,239.0,189.0,258.0,165.0,258.0
92,113.0,148.0,94.0,299.0,111.0,91.0,123.0,104.0,164.0
93,176.0,204.0,168.0,449.0,186.0,132.0,228.0,121.0,217.0
94,159.0,173.0,131.0,359.0,164.0,140.0,194.0,105.0,223.0
95,154.0,193.0,183.0,466.0,148.0,125.0,142.0,133.0,221.0
96,146.0,212.0,179.0,475.0,197.0,130.0,200.0,179.0,248.0
97,117.0,186.0,145.0,543.0,168.0,106.0,188.0,118.0,194.0
98,281.0,271.0,190.0,569.0,269.0,215.0,247.0,148.0,286.0
99,125.0,175.0,141.0,418.0,128.0,106.0,132.0,194.0,187.0
100,182.0,226.0,189.0,499.0,206.0,168.0,173.0,181.0,247.0
101,168.0,205.0,205.0,444.0,193.0,121.0,153.0,93.0,199.0
102,163.0,202.0,127.0,493.0,165.0,98.0,164.0,128.0,221.0
103,153.0,150.0,147.0,495.0,166.0,138.0,194.0,173.0,206.0
104,199.0,270.0,160.0,642.0,212.0,168.0,225.0,219.0,251.0
105,230.0,211.0,223.0,581.0,172.0,183.0,281.0,194.0,213.0
106,125.0,137.0,112.0,398.0,117.0,101.0,163.0,132.0,136.0
107,119.0,111.0,97.0,409.0,104.0,110.0,195.0,90.0,171.0
108,87.0,107.0,85.0,381.0,106.0,105.0,158.0,118.0,158.0
109,187.0,221.0,195.0,499.0,179.0,164.0,196.0,172.0,232.0
110,253.0,252.0,189.0,527.0,242.0,175.0,217.0,124.0,302.0
111,131.0,198.0,138.0,467.0,150.0,137.0,175.0,119.0,205.0
112,192.0,221.0,186.0,444.0,178.0,133.0,170.0,177.0,252.0
113,143.0,198.0,145.0,436.0,138.0,109.0,171.0,145.0,234.0
114,96.0,113.0,102.0,210.0,102.0,89.0,92.0,81.0,130.0
115,140.0,167.0,196.0,494.0,164.0,158.0,181.0,181.0,205.0
116,162.0,237.0,144.0,454.0,176.0,149.0,210.0,145.0,269.0
117,155.0,197.0,178.0,447.0,141.0,118.0,215.0,130.0,215.0
118,129.0,184.0,113.0,441.0,141.0,102.0,175.0,116.0,231.0
119,146.0,152.0,169.0,457.0,164.0,177.0,192.0,149.0,182.0
120,190.0,211.0,178.0,418.0,171.0,160.0,183.0,124.0,245.0
121,138.0,191.0,141.0,452.0,173.0,111.0,222.0,83.0,227.0
122,129.0,191.0,145.0,422.0,145.0,137.0,186.0,147.0,210.0
123,128.0,142.0,139.0,444.0,137.0,108.0,179.0,101.0,209.0
124,156.0,231.0,174.0,371.0,212.0,140.0,153.0,132.0,243.0
125,151.0,184.0,148.0,497.0,161.0,132.0,272.0,166.0,281.0
126,165.0,187.0,164.0,361.0,173.0,135.0,178.0,139.0,209.0
127,112.0,186.0,131.0,386.0,151.0,101.0,149.0,143.0,224.0
128,210.0,266.0,218.0,629.0,198.0,157.0,242.0,182.0,268.0
129,148.0,185.0,130.0,369.0,159.0,115.0,139.0,127.0,175.0
130,217.0,238.0,195.0,538.0,192.0,138.0,224.0,147.0,265.0
131,188.0,157.0,180.0,401.0,157.0,147.0,136.0,151.0,218.0
132,119.0,152.0,131.0,285.0,152.0,112.0,114.0,125.0,143.0
133,217.0,218.0,254.0,564.0,227.0,191.0,230.0,164.0,263.0
134,177.0,175.0,129.0,345.0,141.0,104.0,113.0,133.0,159.0
135,188.0,243.0,196.0,460.0,211.0,179.0,198.0,151.0,254.0
136,152.0,171.0,158.0,369.0,146.0,139.0,123.0,113.0,181.0
137,179.0,207.0,162.0,406.0,192.0,164.0,194.0,148.0,230.0
138,170.0,204.0,154.0,394.0,168.0,137.0,132.0,122.0,219.0
139,114.0,141.0,170.0,542.0,104.0,92.0,228.0,142.0,192.0
140,226.0,216.0,207.0,454.0,198.0,173.0,181.0,209.0,228.0
141,159.0,200.0,179.0,434.0,149.0,140.0,231.0,153.0,219.0
142,158.0,241.0,193.0,539.0,174.0,141.0,181.0,177.0,223.0
143,158.0,162.0,152.0,453.0,167.0,144.0,160.0,135.0,189.0
144,175.0,202.0,169.0,485.0,179.0,165.0,177.0,133.0,236.0
145,200.0,265.0,210.0,503.0,212.0,146.0,238.0,173.0,324.0
146,167.0,205.0,136.0,457.0,147.0,116.0,208.0,134.0,245.0
147,174.0,192.0,183.0,489.0,150.0,142.0,182.0,170.0,188.0
148,142.0,169.0,123.0,366.0,131.0,115.0,133.0,105.0,173.0
149,150.0,144.0,169.0,362.0,144.0,138.0,126.0,131.0,178.0
150,154.0,169.0,104.0,415.0,142.0,131.0,179.0,140.0,158.0
151,176.0,214.0,213.0,485.0,236.0,162.0,215.0,195.0,251.0
152,118.0,163.0,118.0,328.0,163.0,102.0,105.0,110.0,202.0
153,136.0,164.0,142.0,419.0,137.0,108.0,189.0,119.0,157.0
154,166.0,170.0,164.0,449.0,167.0,139.0,150.0,132.0,207.0
155,160.0,187.0,180.0,464.0,194.0,158.0,189.0,133.0,194.0
156,170.0,236.0,236.0,503.0,195.0,150.0,254.0,138.0,263.0
157,160.0,178.0,152.0,577.0,164.0,170.0,230.0,130.0,222.0
158,180.0,221.0,151.0,486.0,167.0,151.0,166.0,118.0,246.0
159,158.0,165.0,135.0,401.0,156.0,134.0,124.0,130.0,211.0
160,138.0,154.0,181.0,424.0,140.0,136.0,141.0,139.0,197.0
161,119.0,162.0,115.0,364.0,126.0,121.0,145.0,72.0,163.0
162,147.0,154.0,154.0,427.0,134.0,132.0,143.0,143.0,177.0
163,221.0,215.0,185.0,605.0,198.0,149.0,264.0,172.0,269.0
164,174.0,206.0,181.0,408.0,188.0,145.0,160.0,125.0,210.0
165,131.0,138.0,100.0,339.0,127.0,136.0,143.0,104.0,158.0
166,164.0,168.0,132.0,318.0,145.0,150.0,124.0,107.0,161.0
167,153.0,167.0,148.0,416.0,181.0,114.0,168.0,136.0,238.0
168,183.0,206.0,160.0,409.0,187.0,143.0,130.0,156.0,238.0
169,222.0,257.0,212.0,542.0,210.0,167.0,200.0,153.0,243.0
170,171.0,225.0,211.0,479.0,151.0,130.0,240.0,117.0,233.0
171,130.0,158.0,154.0,351.0,138.0,90.0,134.0,130.0,185.0
172,102.0,143.0,110.0,372.0,117.0,91.0,171.0,89.0,147.0
173,163.0,149.0,148.0,461.0,137.0,122.0,127.0,130.0,181.0
174,215.0,243.0,200.0,447.0,229.0,184.0,189.0,119.0,257.0
175,246.0,283.0,241.0,504.0,228.0,201.0,260.0,190.0,286.0
176,163.0,156.0,158.0,365.0,155.0,139.0,130.0,132.0,164.0
177,98.0,130.0,113.0,294.0,113.0,97.0,102.0,94.0,114.0
178,240.0,246.0,186.0,552.0,201.0,180.0,205.0,165.0,281.0
179,191.0,214.0,181.0,464.0,195.0,125.0,175.0,117.0,259.0
180,208.0,202.0,169.0,482.0,198.0,203.0,176.0,181.0,214.0
181,163.0,203.0,166.0,423.0,166.0,143.0,155.0,128.0,211.0
182,196.0,217.0,184.0,470.0,195.0,171.0,153.0,177.0,229.0
183,126.0,173.0,167.0,359.0,159.0,139.0,158.0,120.0,206.0
184,166.0,221.0,230.0,535.0,209.0,168.0,209.0,214.0,261.0
185,189.0,239.0,235.0,546.0,221.0,195.0,196.0,146.0,287.0
186,109.0,176.0,142.0,334.0,124.0,115.0,138.0,167.0,170.0
187,153.0,196.0,153.0,307.0,154.0,144.0,151.0,112.0,178.0
188,179.0,191.0,155.0,325.0,182.0,146.0,128.0,93.0,198.0
189,121.0,140.0,109.0,380.0,108.0,112.0,178.0,118.0,176.0
190,167.0,205.0,156.0,473.0,140.0,109.0,177.0,157.0,230.0
191,179.0,234.0,187.0,490.0,171.0,148.0,216.0,126.0,239.0
192,95.0,150.0,118.0,294.0,131.0,97.0,129.0,78.0,162.0
193,154.0,219.0,162.0,496.0,183.0,159.0,238.0,144.0,246.0
194,154.0,190.0,170.0,410.0,157.0,132.0,208.0,129.0,179.0
195,116.0,162.0,138.0,498.0,135.0,124.0,213.0,94.0,215.0
196,174.0,228.0,190.0,512.0,191.0,162.0,196.0,129.0,227.0
197,115.0,130.0,106.0,334.0,104.0,110.0,133.0,129.0,126.0
198,157.0,179.0,146.0,481.0,149.0,113.0,185.0,174.0,180.0
199,156.0,322.0,171.0,500.0,208.0,115.0,153.0,119.0,331.0
200,132.0,137.0,136.0,294.0,116.0,103.0,129.0,118.0,116.0


==> immunizationResults_dtu_50_0.25_0.1.csv <==
Run,HARMONIC_CENTRALITY,EIGENVECTOR_CENTRALITY,DEGREE_CENTRALITY_ITERATIVE,COMMUNITY_BRIDGE_FINDER,BETWEENNESS_CENTRALITY,DEGREE_CENTRALITY,STOCHASTIC_PROGRAMMING,NO_IMMUNIZATION,RANDOM
1,265.0,298.0,268.0,253.0,234.0,274.0,263.0,410.0,285.0
2,274.0,413.0,273.0,335.0,268.0,285.0,298.0,456.0,331.0
3,513.0,449.0,386.0,479.0,489.0,370.0,490.0,758.0,517.0
4,301.0,355.0,297.0,361.0,299.0,333.0,333.0,454.0,290.0
5,333.0,297.0,266.0,319.0,261.0,244.0,270.0,397.0,301.0
6,295.0,303.0,297.0,253.0,266.0,288.0,258.0,384.0,330.0
7,238.0,297.0,263.0,320.0,294.0,256.0,314.0,486.0,412.0
8,260.0,284.0,246.0,257.0,216.0,266.0,233.0,317.0,245.0
9,283.0,316.0,313.0,285.0,273.0,303.0,269.0,381.0,306.0
10,323.0,488.0,299.0,421.0,306.0,331.0,344.0,619.0,511.0
11,427.0,411.0,395.0,385.0,380.0,399.0,293.0,469.0,367.0
12,305.0,348.0,285.0,310.0,275.0,293.0,337.0,439.0,324.0
13,228.0,229.0,218.0,230.0,218.0,218.0,255.0,329.0,233.0
14,309.0,279.0,256.0,290.0,285.0,268.0,257.0,398.0,280.0
15,336.0,352.0,296.0,392.0,293.0,308.0,327.0,453.0,358.0
16,355.0,369.0,344.0,384.0,323.0,338.0,302.0,508.0,322.0
17,380.0,377.0,313.0,354.0,370.0,348.0,325.0,467.0,359.0
18,286.0,335.0,295.0,297.0,343.0,279.0,323.0,480.0,381.0
19,410.0,398.0,365.0,397.0,454.0,367.0,402.0,534.0,420.0
20,316.0,330.0,303.0,295.0,311.0,305.0,287.0,434.0,332.0
21,246.0,254.0,266.0,259.0,247.0,250.0,224.0,329.0,258.0
22,331.0,348.0,339.0,304.0,320.0,312.0,276.0,413.0,293.0
23,360.0,396.0,341.0,324.0,340.0,334.0,360.0,443.0,318.0
24,259.0,277.0,264.0,278.0,301.0,259.0,265.0,489.0,346.0
25,269.0,359.0,288.0,412.0,240.0,284.0,275.0,523.0,313.0
26,288.0,308.0,272.0,314.0,312.0,261.0,226.0,410.0,337.0
27,419.0,495.0,403.0,360.0,350.0,423.0,368.0,602.0,441.0
28,405.0,398.0,331.0,364.0,402.0,335.0,387.0,527.0,424.0
29,373.0,381.0,264.0,400.0,325.0,270.0,295.0,556.0,363.0
30,368.0,402.0,392.0,477.0,440.0,377.0,411.0,613.0,383.0
31,389.0,455.0,373.0,409.0,391.0,380.0,322.0,570.0,436.0
32,328.0,354.0,290.0,353.0,321.0,332.0,301.0,446.0,421.0
33,352.0,370.0,332.0,358.0,349.0,342.0,369.0,453.0,319.0
34,237.0,232.0,250.0,246.0,262.0,221.0,250.0,359.0,261.0
35,322.0,381.0,331.0,327.0,339.0,342.0,394.0,551.0,446.0
36,261.0,255.0,266.0,249.0,264.0,267.0,214.0,322.0,257.0
37,426.0,504.0,465.0,410.0,419.0,470.0,382.0,584.0,405.0
38,306.0,353.0,331.0,319.0,287.0,309.0,292.0,450.0,353.0
39,359.0,402.0,321.0,360.0,319.0,339.0,332.0,461.0,338.0
40,359.0,373.0,334.0,325.0,335.0,405.0,431.0,519.0,453.0
41,357.0,398.0,308.0,344.0,317.0,350.0,374.0,486.0,397.0
42,261.0,272.0,269.0,230.0,281.0,253.0,212.0,330.0,252.0
43,342.0,315.0,295.0,266.0,317.0,296.0,269.0,372.0,304.0
44,316.0,333.0,317.0,364.0,327.0,331.0,337.0,446.0,313.0
45,365.0,518.0,333.0,406.0,377.0,391.0,462.0,611.0,437.0
46,282.0,316.0,276.0,264.0,310.0,265.0,249.0,389.0,278.0
47,283.0,320.0,289.0,281.0,264.0,301.0,266.0,377.0,290.0
48,348.0,365.0,361.0,314.0,296.0,363.0,282.0,396.0,350.0
49,256.0,287.0,254.0,284.0,274.0,248.0,262.0,365.0,289.0
50,453.0,447.0,312.0,339.0,369.0,340.0,353.0,559.0,343.0
51,293.0,301.0,217.0,242.0,234.0,248.0,239.0,364.0,243.0
52,229.0,239.0,223.0,264.0,216.0,178.0,205.0,345.0,249.0
53,260.0,301.0,256.0,287.0,254.0,263.0,273.0,373.0,282.0
54,357.0,320.0,356.0,349.0,358.0,346.0,309.0,440.0,354.0
55,346.0,460.0,344.0,345.0,325.0,353.0,359.0,514.0,398.0
56,352.0,347.0,323.0,285.0,312.0,320.0,319.0,446.0,310.0
57,370.0,434.0,347.0,357.0,354.0,345.0,329.0,506.0,354.0
58,354.0,377.0,346.0,374.0,313.0,367.0,312.0,466.0,358.0
59,197.0,185.0,156.0,225.0,189.0,157.0,228.0,339.0,284.0
60,282.0,286.0,267.0,259.0,266.0,262.0,265.0,376.0,259.0
61,412.0,426.0,370.0,399.0,400.0,394.0,386.0,512.0,396.0
62,322.0,329.0,301.0,313.0,305.0,290.0,278.0,406.0,314.0
63,395.0,432.0,357.0,367.0,360.0,397.0,343.0,492.0,365.0
64,368.0,373.0,320.0,387.0,363.0,331.0,331.0,439.0,358.0
65,436.0,473.0,361.0,350.0,390.0,381.0,389.0,530.0,435.0
66,241.0,276.0,302.0,230.0,255.0,296.0,295.0,398.0,328.0
67,323.0,368.0,272.0,292.0,291.0,305.0,287.0,404.0,279.0
68,407.0,419.0,374.0,396.0,380.0,401.0,340.0,548.0,407.0
69,348.0,331.0,285.0,352.0,319.0,312.0,282.0,465.0,328.0
70,322.0,342.0,278.0,301.0,344.0,267.0,378.0,582.0,472.0
71,326.0,284.0,307.0,279.0,313.0,280.0,326.0,409.0,305.0
72,446.0,544.0,407.0,459.0,470.0,432.0,484.0,651.0,491.0
73,397.0,378.0,306.0,346.0,345.0,345.0,305.0,458.0,342.0
74,288.0,286.0,284.0,281.0,318.0,261.0,264.0,371.0,295.0
75,255.0,253.0,214.0,243.0,223.0,231.0,232.0,310.0,247.0
76,339.0,357.0,313.0,307.0,339.0,342.0,266.0,406.0,330.0
77,337.0,364.0,301.0,340.0,311.0,308.0,314.0,435.0,379.0
78,279.0,308.0,289.0,339.0,291.0,287.0,344.0,440.0,338.0
79,352.0,330.0,279.0,342.0,295.0,286.0,315.0,402.0,337.0
80,340.0,370.0,344.0,333.0,346.0,361.0,341.0,487.0,347.0
81,366.0,381.0,286.0,339.0,365.0,325.0,340.0,545.0,431.0
82,377.0,429.0,338.0,418.0,319.0,340.0,352.0,529.0,368.0
83,322.0,333.0,320.0,369.0,315.0,312.0,351.0,459.0,331.0
84,448.0,429.0,393.0,428.0,479.0,424.0,389.0,526.0,326.0
85,261.0,287.0,240.0,287.0,297.0,236.0,248.0,384.0,325.0
86,372.0,348.0,311.0,321.0,335.0,331.0,280.0,434.0,340.0
87,408.0,425.0,419.0,342.0,402.0,423.0,316.0,441.0,371.0
88,346.0,320.0,286.0,322.0,287.0,284.0,258.0,415.0,291.0
89,353.0,370.0,305.0,357.0,321.0,327.0,320.0,439.0,350.0
90,238.0,298.0,206.0,254.0,256.0,219.0,260.0,371.0,321.0
91,479.0,471.0,433.0,557.0,488.0,441.0,427.0,668.0,505.0
92,300.0,320.0,257.0,270.0,310.0,294.0,217.0,433.0,351.0
93,301.0,329.0,294.0,345.0,367.0,304.0,285.0,443.0,361.0
94,323.0,396.0,317.0,370.0,311.0,322.0,339.0,467.0,318.0
95,241.0,262.0,191.0,170.0,236.0,216.0,274.0,372.0,307.0
96,329.0,377.0,233.0,310.0,298.0,302.0,294.0,417.0,369.0
97,363.0,414.0,235.0,317.0,323.0,277.0,226.0,513.0,326.0
98,410.0,473.0,413.0,425.0,352.0,371.0,420.0,582.0,362.0
99,352.0,345.0,303.0,232.0,370.0,317.0,337.0,487.0,386.0
100,386.0,437.0,355.0,379.0,354.0,364.0,387.0,554.0,427.0
101,438.0,471.0,455.0,424.0,414.0,433.0,381.0,602.0,472.0
102,361.0,360.0,359.0,338.0,373.0,326.0,368.0,534.0,335.0
103,515.0,556.0,432.0,505.0,522.0,460.0,445.0,690.0,511.0
104,380.0,412.0,374.0,399.0,363.0,361.0,381.0,529.0,383.0
105,539.0,552.0,536.0,476.0,558.0,507.0,410.0,706.0,496.0
106,338.0,401.0,314.0,314.0,315.0,350.0,295.0,455.0,355.0
107,356.0,357.0,302.0,315.0,292.0,303.0,331.0,441.0,302.0
108,323.0,351.0,310.0,272.0,351.0,315.0,375.0,485.0,359.0
109,482.0,510.0,406.0,428.0,422.0,467.0,397.0,581.0,502.0
110,429.0,461.0,403.0,422.0,440.0,394.0,356.0,566.0,476.0
111,431.0,431.0,294.0,329.0,381.0,292.0,350.0,576.0,425.0
112,391.0,416.0,310.0,361.0,374.0,349.0,336.0,561.0,480.0
113,211.0,298.0,246.0,256.0,238.0,248.0,232.0,355.0,284.0
114,280.0,286.0,255.0,287.0,258.0,269.0,220.0,341.0,246.0
115,393.0,466.0,386.0,384.0,392.0,374.0,377.0,550.0,416.0
116,319.0,374.0,313.0,362.0,309.0,317.0,325.0,442.0,360.0
117,310.0,322.0,291.0,310.0,313.0,292.0,313.0,439.0,336.0
118,265.0,346.0,248.0,339.0,246.0,260.0,321.0,463.0,295.0
119,340.0,367.0,297.0,365.0,348.0,287.0,302.0,440.0,318.0
120,399.0,418.0,349.0,319.0,385.0,370.0,314.0,482.0,374.0
121,406.0,424.0,356.0,417.0,364.0,369.0,400.0,553.0,420.0
122,390.0,416.0,334.0,374.0,371.0,350.0,340.0,501.0,414.0
123,267.0,360.0,264.0,316.0,286.0,260.0,280.0,435.0,311.0
124,260.0,307.0,260.0,293.0,237.0,255.0,277.0,356.0,328.0
125,381.0,433.0,352.0,374.0,338.0,354.0,396.0,568.0,406.0
126,336.0,367.0,263.0,317.0,292.0,310.0,300.0,423.0,302.0
127,346.0,416.0,332.0,361.0,374.0,378.0,379.0,550.0,376.0
128,453.0,458.0,427.0,467.0,445.0,422.0,373.0,558.0,464.0
129,402.0,430.0,360.0,392.0,371.0,403.0,375.0,526.0,435.0
130,408.0,447.0,394.0,454.0,461.0,390.0,432.0,586.0,479.0
131,251.0,258.0,225.0,268.0,251.0,243.0,264.0,370.0,307.0
132,291.0,274.0,249.0,248.0,244.0,284.0,264.0,397.0,244.0
133,325.0,308.0,275.0,341.0,372.0,294.0,311.0,471.0,317.0
134,230.0,232.0,210.0,227.0,234.0,216.0,224.0,294.0,213.0
135,333.0,284.0,290.0,418.0,355.0,282.0,341.0,565.0,406.0
136,369.0,411.0,296.0,332.0,358.0,307.0,326.0,483.0,358.0
137,295.0,326.0,284.0,268.0,254.0,300.0,274.0,352.0,283.0
138,245.0,336.0,259.0,312.0,277.0,267.0,273.0,383.0,297.0
139,321.0,269.0,282.0,291.0,296.0,306.0,248.0,462.0,382.0
140,328.0,359.0,305.0,350.0,360.0,314.0,278.0,447.0,357.0
141,403.0,367.0,351.0,477.0,369.0,348.0,415.0,650.0,464.0
142,407.0,447.0,347.0,461.0,362.0,387.0,391.0,617.0,478.0
143,439.0,454.0,366.0,411.0,379.0,348.0,344.0,495.0,397.0
144,343.0,354.0,317.0,334.0,359.0,332.0,328.0,491.0,407.0
145,425.0,513.0,414.0,443.0,443.0,406.0,397.0,652.0,513.0
146,420.0,483.0,333.0,318.0,336.0,372.0,427.0,541.0,397.0
147,284.0,324.0,325.0,385.0,352.0,313.0,323.0,486.0,374.0
148,296.0,319.0,280.0,319.0,306.0,272.0,317.0,418.0,309.0
149,274.0,279.0,243.0,249.0,237.0,249.0,254.0,356.0,261.0
150,314.0,316.0,314.0,287.0,315.0,318.0,248.0,379.0,289.0
151,326.0,431.0,351.0,396.0,342.0,347.0,382.0,539.0,402.0
152,265.0,280.0,228.0,212.0,200.0,239.0,255.0,307.0,246.0
153,342.0,342.0,314.0,342.0,277.0,335.0,342.0,535.0,399.0
154,358.0,462.0,406.0,358.0,406.0,403.0,345.0,537.0,403.0
155,342.0,403.0,332.0,371.0,315.0,354.0,306.0,462.0,322.0
156,316.0,345.0,343.0,326.0,315.0,338.0,269.0,398.0,312.0
157,367.0,412.0,307.0,364.0,304.0,315.0,353.0,548.0,380.0
158,316.0,364.0,259.0,339.0,233.0,286.0,300.0,414.0,301.0
159,281.0,332.0,313.0,316.0,284.0,298.0,312.0,430.0,325.0
160,357.0,454.0,401.0,440.0,408.0,418.0,333.0,526.0,431.0
161,418.0,412.0,364.0,331.0,350.0,375.0,315.0,525.0,374.0
162,293.0,318.0,272.0,284.0,314.0,262.0,267.0,426.0,341.0
163,290.0,312.0,324.0,378.0,339.0,252.0,323.0,511.0,387.0
164,352.0,345.0,337.0,353.0,340.0,333.0,295.0,473.0,339.0
165,284.0,301.0,306.0,298.0,293.0,315.0,269.0,385.0,261.0
166,285.0,314.0,254.0,332.0,244.0,250.0,330.0,422.0,334.0
167,277.0,327.0,298.0,299.0,280.0,301.0,289.0,415.0,328.0
168,385.0,375.0,357.0,370.0,358.0,367.0,354.0,456.0,370.0
169,378.0,435.0,325.0,365.0,437.0,334.0,408.0,559.0,441.0
170,434.0,431.0,305.0,431.0,417.0,356.0,332.0,523.0,381.0
171,306.0,325.0,243.0,405.0,320.0,236.0,329.0,504.0,331.0
172,334.0,384.0,286.0,326.0,321.0,350.0,287.0,466.0,369.0
173,270.0,268.0,248.0,290.0,285.0,235.0,301.0,374.0,265.0
174,354.0,355.0,320.0,348.0,346.0,323.0,362.0,497.0,407.0
175,469.0,494.0,408.0,431.0,411.0,456.0,350.0,591.0,436.0
176,190.0,219.0,182.0,189.0,210.0,169.0,163.0,314.0,246.0
177,241.0,247.0,218.0,246.0,239.0,241.0,237.0,415.0,314.0
178,428.0,421.0,419.0,377.0,371.0,399.0,343.0,513.0,390.0
179,524.0,441.0,440.0,530.0,459.0,387.0,384.0,634.0,492.0
180,387.0,329.0,384.0,388.0,377.0,370.0,293.0,434.0,308.0
181,375.0,402.0,315.0,353.0,323.0,313.0,303.0,512.0,359.0
182,307.0,315.0,311.0,308.0,325.0,301.0,301.0,407.0,318.0
183,244.0,254.0,236.0,220.0,272.0,253.0,217.0,353.0,256.0
184,495.0,543.0,434.0,508.0,459.0,447.0,417.0,697.0,441.0
185,420.0,384.0,343.0,340.0,397.0,366.0,389.0,525.0,427.0
186,297.0,290.0,285.0,312.0,298.0,275.0,268.0,389.0,295.0
187,331.0,316.0,255.0,301.0,265.0,264.0,194.0,398.0,278.0
188,331.0,356.0,291.0,304.0,342.0,320.0,252.0,396.0,215.0
189,401.0,478.0,330.0,316.0,360.0,361.0,294.0,546.0,424.0
190,313.0,362.0,311.0,295.0,305.0,338.0,320.0,449.0,332.0
191,316.0,291.0,271.0,307.0,302.0,282.0,240.0,398.0,314.0
192,361.0,350.0,351.0,361.0,320.0,346.0,337.0,517.0,401.0
193,382.0,413.0,330.0,437.0,379.0,372.0,370.0,534.0,380.0
194,316.0,302.0,247.0,329.0,337.0,257.0,333.0,442.0,332.0
195,352.0,370.0,287.0,331.0,326.0,318.0,325.0,501.0,423.0
196,380.0,387.0,336.0,388.0,361.0,352.0,315.0,442.0,295.0
197,324.0,362.0,276.0,283.0,270.0,323.0,258.0,425.0,335.0
198,414.0,440.0,355.0,366.0,370.0,373.0,383.0,525.0,402.0
199,339.0,359.0,290.0,275.0,302.0,305.0,299.0,408.0,334.0
200,279.0,291.0,256.0,276.0,299.0,262.0,290.0,398.0,316.0


==> immunizationResults_dtu_50_0.25_0.2.csv <==
Run,HARMONIC_CENTRALITY,DEGREE_CENTRALITY,STOCHASTIC_PROGRAMMING,EIGENVECTOR_CENTRALITY,COMMUNITY_BRIDGE_FINDER,BETWEENNESS_CENTRALITY,NO_IMMUNIZATION,DEGREE_CENTRALITY_ITERATIVE,RANDOM
1,157.0,182.0,202.0,241.0,179.0,190.0,410.0,187.0,173.0
2,235.0,240.0,188.0,333.0,217.0,208.0,456.0,203.0,269.0
3,291.0,275.0,349.0,347.0,346.0,360.0,758.0,263.0,436.0
4,248.0,218.0,226.0,298.0,237.0,243.0,454.0,222.0,229.0
5,209.0,180.0,238.0,205.0,159.0,182.0,397.0,163.0,157.0
6,228.0,220.0,182.0,276.0,194.0,201.0,384.0,187.0,216.0
7,201.0,178.0,227.0,242.0,220.0,191.0,486.0,180.0,251.0
8,216.0,203.0,175.0,239.0,185.0,173.0,317.0,180.0,182.0
9,232.0,233.0,245.0,249.0,206.0,180.0,381.0,195.0,236.0
10,232.0,226.0,231.0,295.0,192.0,211.0,619.0,191.0,324.0
11,352.0,351.0,290.0,347.0,298.0,240.0,469.0,292.0,284.0
12,250.0,230.0,156.0,263.0,265.0,181.0,439.0,237.0,281.0
13,202.0,184.0,175.0,204.0,200.0,174.0,329.0,183.0,208.0
14,220.0,192.0,181.0,250.0,218.0,198.0,398.0,189.0,155.0
15,247.0,215.0,227.0,285.0,212.0,219.0,453.0,191.0,271.0
16,287.0,243.0,273.0,308.0,264.0,250.0,508.0,224.0,292.0
17,266.0,242.0,234.0,282.0,229.0,249.0,467.0,208.0,294.0
18,203.0,208.0,195.0,261.0,272.0,238.0,480.0,233.0,265.0
19,331.0,304.0,245.0,351.0,321.0,322.0,534.0,291.0,280.0
20,243.0,234.0,230.0,287.0,243.0,212.0,434.0,196.0,295.0
21,201.0,189.0,190.0,216.0,195.0,157.0,329.0,186.0,187.0
22,286.0,291.0,221.0,282.0,187.0,271.0,413.0,260.0,255.0
23,286.0,266.0,234.0,311.0,260.0,207.0,443.0,229.0,262.0
24,196.0,204.0,209.0,229.0,226.0,220.0,489.0,182.0,223.0
25,198.0,199.0,189.0,260.0,231.0,171.0,523.0,174.0,274.0
26,215.0,218.0,200.0,245.0,260.0,196.0,410.0,177.0,236.0
27,291.0,279.0,249.0,405.0,249.0,301.0,602.0,245.0,333.0
28,287.0,254.0,296.0,278.0,263.0,268.0,527.0,245.0,292.0
29,254.0,194.0,237.0,260.0,247.0,267.0,556.0,172.0,248.0
30,293.0,292.0,260.0,334.0,314.0,271.0,613.0,248.0,390.0
31,299.0,279.0,253.0,360.0,262.0,263.0,570.0,234.0,255.0
32,274.0,220.0,185.0,324.0,167.0,248.0,446.0,176.0,213.0
33,302.0,290.0,208.0,307.0,264.0,267.0,453.0,257.0,272.0
34,167.0,163.0,159.0,173.0,123.0,162.0,359.0,171.0,208.0
35,260.0,236.0,237.0,258.0,282.0,295.0,551.0,269.0,206.0
36,240.0,214.0,142.0,244.0,158.0,218.0,322.0,172.0,217.0
37,322.0,368.0,268.0,417.0,257.0,260.0,584.0,276.0,316.0
38,256.0,247.0,262.0,259.0,237.0,226.0,450.0,226.0,273.0
39,312.0,262.0,208.0,361.0,284.0,238.0,461.0,222.0,260.0
40,253.0,241.0,215.0,296.0,245.0,233.0,519.0,226.0,369.0
41,293.0,248.0,290.0,340.0,289.0,250.0,486.0,232.0,273.0
42,219.0,224.0,209.0,226.0,179.0,216.0,330.0,210.0,220.0
43,260.0,254.0,183.0,285.0,214.0,230.0,372.0,233.0,243.0
44,246.0,240.0,225.0,272.0,253.0,201.0,446.0,174.0,224.0
45,326.0,260.0,203.0,362.0,252.0,288.0,611.0,225.0,358.0
46,231.0,176.0,149.0,222.0,168.0,213.0,389.0,175.0,247.0
47,230.0,257.0,169.0,294.0,229.0,170.0,377.0,220.0,206.0
48,214.0,235.0,193.0,285.0,275.0,249.0,396.0,228.0,254.0
49,190.0,206.0,180.0,235.0,200.0,177.0,365.0,192.0,193.0
50,301.0,224.0,234.0,345.0,232.0,253.0,559.0,195.0,287.0
51,222.0,183.0,149.0,278.0,210.0,183.0,364.0,176.0,205.0
52,148.0,123.0,150.0,179.0,158.0,136.0,345.0,137.0,191.0
53,235.0,222.0,197.0,255.0,215.0,227.0,373.0,183.0,238.0
54,291.0,262.0,232.0,266.0,273.0,298.0,440.0,237.0,258.0
55,271.0,273.0,271.0,381.0,303.0,245.0,514.0,267.0,245.0
56,238.0,266.0,190.0,271.0,248.0,176.0,446.0,213.0,313.0
57,288.0,271.0,262.0,341.0,284.0,255.0,506.0,234.0,313.0
58,295.0,273.0,180.0,336.0,255.0,214.0,466.0,244.0,214.0
59,107.0,108.0,192.0,124.0,154.0,125.0,339.0,117.0,191.0
60,201.0,201.0,197.0,253.0,143.0,184.0,376.0,194.0,227.0
61,321.0,281.0,263.0,350.0,342.0,288.0,512.0,277.0,240.0
62,255.0,233.0,145.0,272.0,216.0,232.0,406.0,221.0,244.0
63,344.0,315.0,261.0,389.0,297.0,284.0,492.0,286.0,282.0
64,280.0,238.0,191.0,332.0,214.0,258.0,439.0,206.0,209.0
65,331.0,277.0,293.0,398.0,203.0,265.0,530.0,244.0,303.0
66,190.0,182.0,181.0,213.0,182.0,204.0,398.0,176.0,247.0
67,238.0,209.0,240.0,309.0,244.0,190.0,404.0,193.0,243.0
68,307.0,252.0,228.0,326.0,312.0,291.0,548.0,229.0,323.0
69,312.0,230.0,219.0,307.0,255.0,285.0,465.0,213.0,260.0
70,213.0,187.0,203.0,252.0,243.0,204.0,582.0,159.0,205.0
71,249.0,226.0,236.0,248.0,190.0,207.0,409.0,175.0,228.0
72,371.0,346.0,294.0,418.0,344.0,364.0,651.0,313.0,405.0
73,325.0,275.0,184.0,347.0,248.0,256.0,458.0,230.0,225.0
74,226.0,200.0,227.0,241.0,183.0,211.0,371.0,184.0,190.0
75,195.0,185.0,187.0,238.0,187.0,176.0,310.0,175.0,199.0
76,240.0,253.0,236.0,281.0,217.0,273.0,406.0,218.0,213.0
77,268.0,244.0,263.0,297.0,257.0,257.0,435.0,258.0,291.0
78,249.0,221.0,181.0,277.0,228.0,222.0,440.0,189.0,260.0
79,237.0,218.0,203.0,268.0,218.0,200.0,402.0,179.0,244.0
80,288.0,257.0,263.0,311.0,256.0,233.0,487.0,247.0,227.0
81,268.0,220.0,206.0,331.0,290.0,220.0,545.0,179.0,302.0
82,302.0,272.0,186.0,335.0,251.0,263.0,529.0,218.0,238.0
83,250.0,230.0,159.0,308.0,242.0,272.0,459.0,240.0,262.0
84,348.0,351.0,290.0,397.0,300.0,354.0,526.0,304.0,317.0
85,205.0,184.0,166.0,254.0,232.0,193.0,384.0,174.0,246.0
86,308.0,275.0,215.0,311.0,244.0,227.0,434.0,224.0,153.0
87,333.0,328.0,263.0,364.0,252.0,289.0,441.0,289.0,286.0
88,257.0,202.0,182.0,227.0,242.0,212.0,415.0,194.0,234.0
89,285.0,258.0,203.0,310.0,261.0,253.0,439.0,244.0,241.0
90,202.0,163.0,158.0,230.0,177.0,179.0,371.0,157.0,268.0
91,367.0,316.0,313.0,367.0,257.0,352.0,668.0,318.0,417.0
92,241.0,203.0,182.0,240.0,284.0,205.0,433.0,155.0,229.0
93,280.0,239.0,252.0,298.0,262.0,265.0,443.0,209.0,217.0
94,263.0,283.0,228.0,316.0,256.0,244.0,467.0,247.0,246.0
95,164.0,131.0,160.0,196.0,154.0,159.0,372.0,122.0,190.0
96,219.0,177.0,187.0,292.0,198.0,173.0,417.0,156.0,293.0
97,285.0,200.0,166.0,353.0,233.0,250.0,513.0,155.0,310.0
98,296.0,321.0,326.0,353.0,325.0,303.0,582.0,323.0,317.0
99,263.0,218.0,276.0,229.0,224.0,259.0,487.0,212.0,213.0
100,307.0,272.0,297.0,358.0,246.0,260.0,554.0,252.0,294.0
101,354.0,306.0,220.0,402.0,300.0,341.0,602.0,274.0,318.0
102,268.0,186.0,272.0,247.0,266.0,297.0,534.0,209.0,307.0
103,361.0,312.0,252.0,433.0,257.0,333.0,690.0,290.0,432.0
104,253.0,267.0,242.0,326.0,224.0,254.0,529.0,229.0,314.0
105,469.0,379.0,234.0,465.0,367.0,360.0,706.0,315.0,377.0
106,276.0,250.0,197.0,307.0,247.0,185.0,455.0,178.0,253.0
107,275.0,250.0,205.0,337.0,217.0,246.0,441.0,228.0,225.0
108,239.0,215.0,209.0,252.0,217.0,232.0,485.0,203.0,309.0
109,379.0,348.0,301.0,408.0,328.0,302.0,581.0,278.0,356.0
110,345.0,331.0,284.0,339.0,298.0,316.0,566.0,338.0,336.0
111,303.0,179.0,209.0,340.0,189.0,226.0,576.0,162.0,335.0
112,345.0,254.0,259.0,362.0,270.0,292.0,561.0,229.0,286.0
113,170.0,161.0,207.0,206.0,192.0,149.0,355.0,176.0,220.0
114,221.0,217.0,142.0,230.0,195.0,185.0,341.0,186.0,182.0
115,330.0,273.0,229.0,335.0,276.0,263.0,550.0,269.0,346.0
116,268.0,244.0,238.0,292.0,227.0,226.0,442.0,242.0,272.0
117,252.0,239.0,205.0,270.0,311.0,248.0,439.0,243.0,228.0
118,193.0,213.0,190.0,266.0,199.0,159.0,463.0,187.0,233.0
119,288.0,205.0,194.0,287.0,220.0,254.0,440.0,183.0,224.0
120,306.0,297.0,232.0,302.0,290.0,289.0,482.0,269.0,249.0
121,288.0,248.0,307.0,336.0,242.0,271.0,553.0,222.0,296.0
122,273.0,261.0,226.0,334.0,251.0,228.0,501.0,249.0,307.0
123,233.0,195.0,176.0,291.0,214.0,181.0,435.0,158.0,281.0
124,220.0,208.0,190.0,248.0,210.0,192.0,356.0,208.0,218.0
125,252.0,209.0,245.0,328.0,290.0,215.0,568.0,219.0,325.0
126,246.0,230.0,191.0,286.0,226.0,239.0,423.0,216.0,185.0
127,310.0,307.0,268.0,317.0,237.0,237.0,550.0,210.0,224.0
128,352.0,324.0,275.0,418.0,244.0,325.0,558.0,283.0,333.0
129,281.0,283.0,240.0,380.0,277.0,279.0,526.0,254.0,279.0
130,298.0,304.0,197.0,347.0,262.0,316.0,586.0,298.0,321.0
131,211.0,168.0,185.0,207.0,198.0,181.0,370.0,164.0,266.0
132,213.0,203.0,194.0,222.0,245.0,206.0,397.0,202.0,208.0
133,270.0,198.0,249.0,227.0,249.0,217.0,471.0,169.0,237.0
134,198.0,191.0,193.0,218.0,175.0,173.0,294.0,179.0,196.0
135,222.0,211.0,266.0,246.0,292.0,230.0,565.0,204.0,269.0
136,312.0,239.0,188.0,325.0,230.0,259.0,483.0,224.0,331.0
137,230.0,237.0,163.0,253.0,191.0,182.0,352.0,218.0,199.0
138,205.0,224.0,155.0,247.0,218.0,193.0,383.0,201.0,242.0
139,231.0,198.0,226.0,235.0,224.0,210.0,462.0,193.0,201.0
140,284.0,232.0,243.0,296.0,228.0,273.0,447.0,211.0,249.0
141,287.0,273.0,288.0,281.0,305.0,264.0,650.0,205.0,276.0
142,293.0,262.0,237.0,375.0,291.0,259.0,617.0,229.0,341.0
143,351.0,263.0,215.0,330.0,228.0,274.0,495.0,216.0,246.0
144,296.0,270.0,264.0,289.0,252.0,289.0,491.0,211.0,251.0
145,351.0,308.0,255.0,377.0,350.0,321.0,652.0,272.0,404.0
146,324.0,228.0,244.0,396.0,268.0,264.0,541.0,186.0,336.0
147,245.0,262.0,254.0,271.0,212.0,240.0,486.0,241.0,277.0
148,207.0,204.0,174.0,259.0,176.0,187.0,418.0,183.0,270.0
149,195.0,168.0,180.0,207.0,144.0,183.0,356.0,173.0,222.0
150,238.0,206.0,247.0,307.0,226.0,212.0,379.0,214.0,202.0
151,261.0,255.0,304.0,272.0,283.0,247.0,539.0,248.0,317.0
152,208.0,215.0,118.0,253.0,148.0,139.0,307.0,156.0,194.0
153,236.0,226.0,231.0,259.0,220.0,229.0,535.0,199.0,200.0
154,247.0,270.0,207.0,344.0,234.0,225.0,537.0,306.0,263.0
155,247.0,259.0,262.0,298.0,286.0,242.0,462.0,257.0,219.0
156,278.0,267.0,211.0,289.0,246.0,238.0,398.0,248.0,243.0
157,257.0,239.0,246.0,276.0,239.0,225.0,548.0,224.0,337.0
158,240.0,222.0,166.0,300.0,171.0,177.0,414.0,153.0,262.0
159,228.0,255.0,222.0,261.0,221.0,231.0,430.0,201.0,214.0
160,241.0,235.0,237.0,308.0,254.0,247.0,526.0,215.0,275.0
161,342.0,275.0,295.0,376.0,241.0,218.0,525.0,225.0,260.0
162,229.0,200.0,175.0,271.0,239.0,233.0,426.0,180.0,285.0
163,214.0,196.0,204.0,218.0,272.0,223.0,511.0,183.0,302.0
164,239.0,213.0,195.0,270.0,230.0,202.0,473.0,184.0,286.0
165,220.0,229.0,194.0,283.0,212.0,212.0,385.0,228.0,239.0
166,235.0,214.0,150.0,264.0,210.0,191.0,422.0,180.0,180.0
167,240.0,230.0,241.0,271.0,215.0,228.0,415.0,189.0,275.0
168,308.0,315.0,236.0,329.0,224.0,271.0,456.0,237.0,270.0
169,315.0,276.0,273.0,311.0,251.0,307.0,559.0,227.0,260.0
170,307.0,239.0,207.0,359.0,235.0,234.0,523.0,161.0,231.0
171,213.0,182.0,190.0,261.0,191.0,219.0,504.0,183.0,325.0
172,263.0,247.0,169.0,349.0,217.0,226.0,466.0,194.0,294.0
173,205.0,193.0,207.0,258.0,177.0,187.0,374.0,185.0,236.0
174,292.0,283.0,254.0,311.0,262.0,283.0,497.0,257.0,286.0
175,352.0,280.0,263.0,381.0,292.0,316.0,591.0,271.0,322.0
176,109.0,133.0,131.0,139.0,116.0,104.0,314.0,126.0,162.0
177,163.0,142.0,171.0,174.0,165.0,158.0,415.0,138.0,253.0
178,330.0,322.0,253.0,378.0,270.0,281.0,513.0,266.0,297.0
179,319.0,298.0,279.0,398.0,379.0,304.0,634.0,273.0,379.0
180,291.0,308.0,304.0,318.0,274.0,263.0,434.0,330.0,271.0
181,242.0,215.0,262.0,266.0,245.0,228.0,512.0,218.0,248.0
182,270.0,244.0,209.0,281.0,246.0,266.0,407.0,213.0,234.0
183,198.0,162.0,143.0,196.0,192.0,192.0,353.0,173.0,229.0
184,356.0,318.0,307.0,419.0,294.0,320.0,697.0,242.0,347.0
185,320.0,279.0,281.0,301.0,308.0,283.0,525.0,254.0,274.0
186,221.0,225.0,202.0,235.0,199.0,188.0,389.0,201.0,233.0
187,220.0,208.0,162.0,270.0,208.0,216.0,398.0,183.0,243.0
188,249.0,246.0,166.0,336.0,202.0,225.0,396.0,186.0,221.0
189,331.0,289.0,262.0,385.0,237.0,278.0,546.0,259.0,300.0
190,238.0,249.0,212.0,278.0,228.0,220.0,449.0,211.0,246.0
191,231.0,205.0,250.0,224.0,235.0,221.0,398.0,196.0,244.0
192,244.0,269.0,249.0,282.0,288.0,216.0,517.0,237.0,327.0
193,328.0,274.0,183.0,384.0,284.0,288.0,534.0,306.0,270.0
194,179.0,199.0,239.0,209.0,173.0,219.0,442.0,191.0,284.0
195,262.0,222.0,281.0,295.0,209.0,224.0,501.0,213.0,244.0
196,316.0,303.0,207.0,315.0,270.0,292.0,442.0,257.0,279.0
197,221.0,175.0,175.0,305.0,183.0,200.0,425.0,162.0,205.0
198,316.0,278.0,230.0,352.0,309.0,266.0,525.0,225.0,307.0
199,277.0,250.0,200.0,302.0,218.0,199.0,408.0,197.0,218.0
200,243.0,190.0,173.0,266.0,194.0,198.0,398.0,177.0,263.0


==> immunizationResults_dtu_50_0.25_0.3.csv <==
Run,HARMONIC_CENTRALITY,EIGENVECTOR_CENTRALITY,DEGREE_CENTRALITY_ITERATIVE,STOCHASTIC_PROGRAMMING,COMMUNITY_BRIDGE_FINDER,BETWEENNESS_CENTRALITY,DEGREE_CENTRALITY,NO_IMMUNIZATION,RANDOM
1,106.0,157.0,110.0,137.0,149.0,111.0,133.0,410.0,154.0
2,195.0,289.0,123.0,119.0,155.0,153.0,161.0,456.0,168.0
3,215.0,258.0,187.0,277.0,269.0,242.0,201.0,758.0,277.0
4,198.0,214.0,142.0,129.0,177.0,184.0,162.0,454.0,173.0
5,149.0,169.0,108.0,98.0,189.0,130.0,137.0,397.0,172.0
6,159.0,216.0,137.0,148.0,133.0,128.0,149.0,384.0,145.0
7,167.0,176.0,92.0,137.0,109.0,105.0,137.0,486.0,104.0
8,184.0,183.0,146.0,115.0,114.0,129.0,161.0,317.0,151.0
9,162.0,228.0,132.0,114.0,162.0,138.0,182.0,381.0,203.0
10,171.0,225.0,113.0,151.0,146.0,129.0,171.0,619.0,198.0
11,293.0,319.0,173.0,171.0,187.0,183.0,287.0,469.0,178.0
12,196.0,211.0,127.0,177.0,153.0,157.0,187.0,439.0,186.0
13,148.0,185.0,128.0,130.0,133.0,146.0,164.0,329.0,159.0
14,184.0,201.0,134.0,113.0,159.0,129.0,129.0,398.0,157.0
15,186.0,219.0,128.0,147.0,222.0,165.0,177.0,453.0,220.0
16,240.0,259.0,148.0,145.0,197.0,179.0,205.0,508.0,202.0
17,223.0,254.0,130.0,109.0,197.0,173.0,183.0,467.0,174.0
18,191.0,191.0,120.0,132.0,146.0,173.0,139.0,480.0,177.0
19,268.0,286.0,180.0,179.0,195.0,228.0,251.0,534.0,215.0
20,180.0,229.0,134.0,178.0,156.0,190.0,162.0,434.0,222.0
21,155.0,191.0,115.0,87.0,126.0,106.0,154.0,329.0,112.0
22,249.0,267.0,172.0,112.0,157.0,209.0,226.0,413.0,186.0
23,219.0,265.0,136.0,174.0,166.0,149.0,196.0,443.0,125.0
24,168.0,180.0,136.0,125.0,137.0,162.0,153.0,489.0,173.0
25,171.0,195.0,140.0,133.0,140.0,127.0,147.0,523.0,154.0
26,182.0,224.0,132.0,170.0,165.0,144.0,171.0,410.0,170.0
27,209.0,310.0,183.0,194.0,203.0,221.0,207.0,602.0,326.0
28,223.0,243.0,178.0,217.0,229.0,180.0,191.0,527.0,283.0
29,186.0,212.0,137.0,191.0,181.0,173.0,165.0,556.0,183.0
30,231.0,290.0,124.0,161.0,230.0,204.0,206.0,613.0,185.0
31,223.0,266.0,144.0,157.0,146.0,167.0,179.0,570.0,239.0
32,241.0,250.0,128.0,175.0,153.0,177.0,169.0,446.0,181.0
33,258.0,256.0,164.0,186.0,189.0,207.0,244.0,453.0,165.0
34,138.0,137.0,123.0,153.0,98.0,112.0,143.0,359.0,112.0
35,213.0,188.0,169.0,175.0,205.0,213.0,175.0,551.0,203.0
36,212.0,171.0,129.0,104.0,119.0,143.0,165.0,322.0,145.0
37,265.0,308.0,194.0,181.0,228.0,215.0,275.0,584.0,216.0
38,192.0,182.0,126.0,185.0,177.0,150.0,156.0,450.0,209.0
39,267.0,268.0,135.0,165.0,160.0,161.0,203.0,461.0,175.0
40,183.0,214.0,140.0,187.0,187.0,175.0,185.0,519.0,230.0
41,252.0,298.0,185.0,198.0,254.0,209.0,209.0,486.0,265.0
42,179.0,205.0,130.0,97.0,170.0,139.0,166.0,330.0,172.0
43,226.0,240.0,159.0,124.0,151.0,161.0,201.0,372.0,163.0
44,212.0,216.0,150.0,167.0,153.0,150.0,149.0,446.0,147.0
45,236.0,310.0,138.0,190.0,181.0,167.0,170.0,611.0,176.0
46,163.0,170.0,117.0,134.0,147.0,144.0,125.0,389.0,159.0
47,183.0,211.0,154.0,113.0,159.0,147.0,184.0,377.0,164.0
48,162.0,202.0,157.0,175.0,133.0,137.0,155.0,396.0,181.0
49,157.0,191.0,134.0,144.0,150.0,139.0,151.0,365.0,191.0
50,218.0,219.0,127.0,174.0,209.0,178.0,162.0,559.0,314.0
51,206.0,240.0,137.0,103.0,164.0,150.0,153.0,364.0,192.0
52,109.0,126.0,76.0,144.0,93.0,121.0,106.0,345.0,141.0
53,175.0,228.0,132.0,139.0,154.0,149.0,182.0,373.0,142.0
54,239.0,244.0,169.0,160.0,204.0,221.0,209.0,440.0,215.0
55,229.0,273.0,181.0,165.0,191.0,184.0,244.0,514.0,181.0
56,175.0,235.0,138.0,139.0,139.0,142.0,144.0,446.0,179.0
57,229.0,270.0,156.0,147.0,223.0,202.0,201.0,506.0,259.0
58,260.0,294.0,158.0,148.0,207.0,141.0,185.0,466.0,252.0
59,84.0,102.0,80.0,115.0,82.0,92.0,90.0,339.0,109.0
60,164.0,199.0,103.0,146.0,115.0,149.0,142.0,376.0,136.0
61,266.0,311.0,150.0,186.0,285.0,219.0,268.0,512.0,222.0
62,202.0,227.0,129.0,141.0,182.0,207.0,184.0,406.0,175.0
63,287.0,345.0,212.0,172.0,201.0,201.0,274.0,492.0,187.0
64,266.0,286.0,115.0,164.0,185.0,150.0,179.0,439.0,229.0
65,233.0,293.0,174.0,163.0,186.0,195.0,189.0,530.0,201.0
66,150.0,175.0,119.0,133.0,145.0,150.0,134.0,398.0,181.0
67,194.0,240.0,148.0,142.0,167.0,150.0,167.0,404.0,186.0
68,252.0,242.0,187.0,172.0,189.0,250.0,204.0,548.0,279.0
69,253.0,257.0,157.0,139.0,194.0,226.0,191.0,465.0,161.0
70,165.0,181.0,109.0,166.0,143.0,121.0,141.0,582.0,150.0
71,203.0,217.0,141.0,107.0,155.0,173.0,178.0,409.0,178.0
72,313.0,365.0,228.0,190.0,264.0,210.0,285.0,651.0,237.0
73,259.0,292.0,175.0,178.0,201.0,210.0,192.0,458.0,194.0
74,167.0,195.0,113.0,168.0,113.0,138.0,135.0,371.0,172.0
75,174.0,204.0,118.0,136.0,132.0,144.0,159.0,310.0,121.0
76,198.0,206.0,154.0,155.0,186.0,169.0,210.0,406.0,170.0
77,218.0,217.0,181.0,203.0,162.0,195.0,204.0,435.0,268.0
78,211.0,221.0,116.0,116.0,208.0,171.0,187.0,440.0,140.0
79,166.0,235.0,151.0,164.0,176.0,155.0,168.0,402.0,144.0
80,243.0,255.0,159.0,139.0,175.0,159.0,214.0,487.0,195.0
81,190.0,226.0,134.0,184.0,167.0,139.0,169.0,545.0,228.0
82,205.0,263.0,142.0,175.0,164.0,179.0,202.0,529.0,204.0
83,181.0,200.0,181.0,148.0,186.0,220.0,178.0,459.0,161.0
84,274.0,320.0,230.0,160.0,300.0,255.0,236.0,526.0,262.0
85,166.0,200.0,137.0,151.0,154.0,132.0,146.0,384.0,191.0
86,257.0,299.0,148.0,144.0,204.0,191.0,231.0,434.0,172.0
87,262.0,294.0,185.0,197.0,229.0,199.0,243.0,441.0,169.0
88,201.0,193.0,142.0,111.0,183.0,160.0,148.0,415.0,159.0
89,244.0,251.0,209.0,151.0,211.0,210.0,218.0,439.0,149.0
90,182.0,179.0,112.0,169.0,144.0,128.0,130.0,371.0,157.0
91,246.0,243.0,237.0,181.0,280.0,248.0,211.0,668.0,226.0
92,203.0,201.0,97.0,157.0,170.0,167.0,133.0,433.0,170.0
93,277.0,294.0,156.0,113.0,156.0,198.0,203.0,443.0,182.0
94,225.0,261.0,145.0,137.0,160.0,173.0,221.0,467.0,279.0
95,93.0,124.0,69.0,102.0,102.0,95.0,77.0,372.0,160.0
96,140.0,194.0,128.0,151.0,111.0,117.0,135.0,417.0,195.0
97,183.0,209.0,114.0,157.0,152.0,131.0,155.0,513.0,248.0
98,263.0,303.0,209.0,217.0,222.0,254.0,262.0,582.0,223.0
99,165.0,182.0,139.0,142.0,196.0,159.0,140.0,487.0,189.0
100,240.0,267.0,153.0,159.0,222.0,165.0,205.0,554.0,211.0
101,283.0,343.0,186.0,163.0,300.0,273.0,255.0,602.0,214.0
102,186.0,185.0,128.0,139.0,186.0,226.0,153.0,534.0,265.0
103,259.0,297.0,175.0,215.0,232.0,232.0,188.0,690.0,242.0
104,196.0,237.0,175.0,182.0,192.0,189.0,196.0,529.0,211.0
105,333.0,358.0,218.0,258.0,258.0,280.0,275.0,706.0,244.0
106,219.0,250.0,111.0,138.0,153.0,140.0,173.0,455.0,202.0
107,187.0,271.0,126.0,206.0,208.0,169.0,204.0,441.0,179.0
108,141.0,174.0,126.0,149.0,151.0,148.0,129.0,485.0,220.0
109,311.0,323.0,193.0,149.0,214.0,213.0,258.0,581.0,271.0
110,272.0,282.0,203.0,190.0,169.0,232.0,218.0,566.0,239.0
111,203.0,269.0,119.0,143.0,167.0,135.0,129.0,576.0,200.0
112,298.0,307.0,155.0,188.0,204.0,177.0,193.0,561.0,217.0
113,154.0,172.0,123.0,97.0,139.0,120.0,124.0,355.0,176.0
114,199.0,204.0,136.0,114.0,162.0,151.0,176.0,341.0,147.0
115,215.0,263.0,164.0,136.0,189.0,169.0,232.0,550.0,191.0
116,230.0,254.0,169.0,140.0,180.0,164.0,209.0,442.0,210.0
117,196.0,219.0,136.0,145.0,204.0,175.0,198.0,439.0,209.0
118,169.0,229.0,131.0,105.0,117.0,108.0,159.0,463.0,146.0
119,210.0,169.0,151.0,120.0,178.0,177.0,160.0,440.0,165.0
120,233.0,285.0,189.0,198.0,246.0,188.0,222.0,482.0,171.0
121,223.0,269.0,121.0,153.0,177.0,137.0,197.0,553.0,253.0
122,199.0,227.0,167.0,195.0,194.0,179.0,177.0,501.0,214.0
123,194.0,224.0,126.0,161.0,144.0,150.0,168.0,435.0,142.0
124,182.0,211.0,142.0,123.0,162.0,151.0,162.0,356.0,176.0
125,169.0,194.0,148.0,176.0,136.0,121.0,138.0,568.0,222.0
126,203.0,224.0,147.0,167.0,189.0,171.0,193.0,423.0,203.0
127,249.0,280.0,117.0,125.0,184.0,151.0,198.0,550.0,235.0
128,288.0,321.0,219.0,244.0,241.0,239.0,254.0,558.0,252.0
129,209.0,314.0,154.0,159.0,184.0,200.0,205.0,526.0,191.0
130,210.0,253.0,217.0,189.0,201.0,225.0,229.0,586.0,219.0
131,183.0,170.0,115.0,149.0,144.0,152.0,129.0,370.0,124.0
132,172.0,172.0,109.0,165.0,181.0,117.0,160.0,397.0,132.0
133,214.0,190.0,136.0,137.0,174.0,165.0,149.0,471.0,214.0
134,174.0,166.0,117.0,84.0,107.0,136.0,159.0,294.0,89.0
135,184.0,210.0,158.0,158.0,184.0,152.0,181.0,565.0,283.0
136,211.0,249.0,161.0,135.0,139.0,194.0,178.0,483.0,227.0
137,170.0,209.0,174.0,162.0,152.0,168.0,177.0,352.0,132.0
138,178.0,207.0,142.0,134.0,150.0,158.0,156.0,383.0,212.0
139,176.0,202.0,132.0,109.0,117.0,164.0,160.0,462.0,137.0
140,258.0,249.0,124.0,188.0,231.0,206.0,197.0,447.0,159.0
141,233.0,250.0,143.0,150.0,180.0,192.0,198.0,650.0,233.0
142,250.0,288.0,164.0,196.0,197.0,167.0,208.0,617.0,287.0
143,242.0,252.0,172.0,169.0,207.0,197.0,222.0,495.0,165.0
144,253.0,259.0,161.0,189.0,180.0,160.0,231.0,491.0,224.0
145,272.0,320.0,176.0,153.0,246.0,199.0,189.0,652.0,264.0
146,251.0,269.0,128.0,173.0,198.0,213.0,145.0,541.0,118.0
147,216.0,205.0,158.0,136.0,202.0,175.0,185.0,486.0,185.0
148,171.0,184.0,93.0,126.0,140.0,128.0,141.0,418.0,196.0
149,141.0,155.0,119.0,133.0,124.0,145.0,117.0,356.0,150.0
150,187.0,203.0,133.0,139.0,153.0,125.0,163.0,379.0,122.0
151,225.0,223.0,168.0,156.0,198.0,204.0,221.0,539.0,214.0
152,175.0,229.0,92.0,81.0,87.0,108.0,166.0,307.0,161.0
153,189.0,220.0,153.0,145.0,206.0,179.0,172.0,535.0,196.0
154,199.0,255.0,165.0,130.0,134.0,176.0,180.0,537.0,236.0
155,204.0,227.0,186.0,162.0,209.0,199.0,219.0,462.0,226.0
156,201.0,247.0,175.0,164.0,143.0,176.0,220.0,398.0,196.0
157,168.0,233.0,151.0,190.0,185.0,173.0,179.0,548.0,240.0
158,170.0,243.0,120.0,131.0,130.0,142.0,125.0,414.0,199.0
159,198.0,223.0,145.0,172.0,181.0,177.0,168.0,430.0,179.0
160,177.0,210.0,130.0,190.0,177.0,170.0,142.0,526.0,189.0
161,275.0,304.0,121.0,181.0,249.0,162.0,227.0,525.0,184.0
162,180.0,207.0,101.0,143.0,147.0,159.0,169.0,426.0,171.0
163,170.0,206.0,124.0,155.0,180.0,166.0,168.0,511.0,200.0
164,181.0,232.0,124.0,188.0,148.0,161.0,147.0,473.0,192.0
165,178.0,245.0,155.0,117.0,182.0,178.0,191.0,385.0,214.0
166,178.0,211.0,138.0,98.0,147.0,192.0,152.0,422.0,192.0
167,183.0,219.0,132.0,147.0,125.0,182.0,188.0,415.0,163.0
168,260.0,295.0,158.0,125.0,208.0,179.0,198.0,456.0,191.0
169,267.0,247.0,171.0,167.0,212.0,198.0,208.0,559.0,241.0
170,212.0,242.0,115.0,154.0,167.0,142.0,163.0,523.0,191.0
171,162.0,208.0,129.0,94.0,152.0,166.0,158.0,504.0,203.0
172,195.0,241.0,133.0,155.0,171.0,156.0,161.0,466.0,115.0
173,176.0,222.0,146.0,101.0,154.0,124.0,148.0,374.0,145.0
174,238.0,285.0,157.0,144.0,202.0,210.0,226.0,497.0,163.0
175,313.0,329.0,183.0,130.0,271.0,244.0,236.0,591.0,250.0
176,71.0,98.0,91.0,88.0,97.0,63.0,114.0,314.0,120.0
177,115.0,123.0,105.0,157.0,115.0,98.0,103.0,415.0,166.0
178,276.0,340.0,198.0,160.0,222.0,186.0,253.0,513.0,220.0
179,219.0,253.0,168.0,189.0,215.0,221.0,218.0,634.0,243.0
180,236.0,252.0,220.0,151.0,201.0,227.0,254.0,434.0,201.0
181,198.0,228.0,177.0,189.0,169.0,193.0,189.0,512.0,176.0
182,216.0,245.0,169.0,128.0,168.0,198.0,214.0,407.0,191.0
183,152.0,150.0,105.0,95.0,106.0,139.0,126.0,353.0,132.0
184,297.0,302.0,167.0,172.0,265.0,215.0,251.0,697.0,241.0
185,235.0,226.0,185.0,206.0,179.0,209.0,203.0,525.0,247.0
186,182.0,211.0,115.0,120.0,177.0,165.0,159.0,389.0,131.0
187,177.0,213.0,130.0,112.0,149.0,168.0,149.0,398.0,159.0
188,213.0,226.0,138.0,97.0,165.0,156.0,191.0,396.0,186.0
189,248.0,319.0,172.0,157.0,187.0,178.0,226.0,546.0,232.0
190,193.0,220.0,145.0,164.0,143.0,148.0,192.0,449.0,234.0
191,189.0,201.0,151.0,134.0,149.0,161.0,170.0,398.0,194.0
192,204.0,251.0,153.0,171.0,136.0,152.0,179.0,517.0,179.0
193,285.0,304.0,213.0,170.0,236.0,242.0,246.0,534.0,152.0
194,139.0,134.0,146.0,114.0,176.0,150.0,149.0,442.0,194.0
195,207.0,259.0,150.0,209.0,175.0,163.0,181.0,501.0,248.0
196,285.0,254.0,186.0,151.0,229.0,207.0,194.0,442.0,144.0
197,142.0,215.0,110.0,137.0,159.0,149.0,147.0,425.0,187.0
198,228.0,280.0,163.0,148.0,190.0,195.0,212.0,525.0,184.0
199,223.0,268.0,144.0,151.0,174.0,149.0,139.0,408.0,169.0
200,185.0,218.0,140.0,130.0,134.0,145.0,155.0,398.0,159.0


==> immunizationResults_dtu_eng_tech_averages.csv <==
Rate;HARMONIC CENTRALITY;STOCHASTIC PROGRAMMING;GENETIC ALGORITHM;DEGREE CENTRALITY;NO IMMUNIZATION;BETWEENNESS CENTRALITY;COMMUNITY BRIDGE FINDER;RANDOM;EIGENVECTOR CENTRALITY;DEGREE CENTRALITY ITERATIVE
0.1;36.92;31.365;33.91;37.19;48.13;35.585;34.23;38.45;37.045;36.91
0.2;34.28;20.58;25.415;34.075;48.13;25.22;24.115;27.48;35.06;27.61
0.3;24.46;14.635;18.59;24.18;48.13;17.915;18.87;21.345;26.14;20.645


==> immunizationResults_dtu_eng_tech_averages_varying_rates.csv <==
Rate;DEGREE_CENTRALITY_ITERATIVE;BETWEENNESS_CENTRALITY;STOCHASTIC_PROGRAMMING;RANDOM;GENETIC_ALGORITHM;NO_IMMUNIZATION;EIGENVECTOR_CENTRALITY;DEGREE_CENTRALITY;COMMUNITY_BRIDGE_FINDER;HARMONIC_CENTRALITY
0.3;19.72;17.125;13.365;19.33;17.025;44.615;24.24;22.21;17.39;22.36
0.2;25.865;23.775;19.96;26.47;22.515;44.615;33.235;31.925;22.45;32.32
0.1;34.126678167;33.2763819095;28.1256281407;34.4271356784;32.959798995;44.6733668342;34.9045226131;35.5075376884;36.2988223561;34.8040201005


==> immunizationResults_dtu_full_0.25_0.1.csv <==
Run,COMMUNITY_BRIDGE_FINDER,GENETIC_ALGORITHM,NO_IMMUNIZATION,RANDOM,STOCHASTIC_PROGRAMMING,HARMONIC_CENTRALITY,DEGREE_CENTRALITY_ITERATIVE,EIGENVECTOR_CENTRALITY,BETWEENNESS_CENTRALITY,DEGREE_CENTRALITY
1,379.0,343.0,508.0,385.0,310.0,316.0,313.0,343.0,257.0,340.0
2,335.0,290.0,456.0,386.0,341.0,335.0,304.0,348.0,371.0,340.0
3,454.0,581.0,684.0,546.0,407.0,526.0,478.0,514.0,559.0,486.0
4,406.0,377.0,518.0,388.0,362.0,372.0,360.0,365.0,380.0,341.0
5,303.0,264.0,442.0,326.0,185.0,255.0,237.0,281.0,303.0,257.0
6,354.0,388.0,519.0,332.0,319.0,347.0,329.0,364.0,317.0,335.0
7,348.0,311.0,460.0,327.0,331.0,409.0,353.0,397.0,316.0,409.0
8,539.0,348.0,580.0,388.0,330.0,423.0,451.0,493.0,412.0,421.0
9,310.0,306.0,396.0,311.0,274.0,344.0,325.0,296.0,300.0,344.0
10,443.0,424.0,649.0,433.0,432.0,550.0,465.0,506.0,387.0,528.0
11,322.0,319.0,449.0,290.0,267.0,379.0,358.0,377.0,334.0,384.0
12,431.0,400.0,549.0,421.0,381.0,431.0,411.0,413.0,368.0,421.0
13,371.0,510.0,544.0,362.0,322.0,435.0,470.0,478.0,417.0,475.0
14,374.0,296.0,490.0,259.0,337.0,343.0,294.0,295.0,356.0,301.0
15,343.0,331.0,433.0,348.0,294.0,282.0,288.0,307.0,331.0,291.0
16,489.0,522.0,644.0,486.0,397.0,506.0,489.0,523.0,438.0,502.0
17,406.0,427.0,594.0,394.0,537.0,436.0,446.0,479.0,455.0,442.0
18,298.0,313.0,416.0,324.0,309.0,332.0,333.0,339.0,340.0,331.0
19,375.0,434.0,599.0,474.0,451.0,467.0,437.0,465.0,411.0,459.0
20,402.0,455.0,615.0,436.0,424.0,475.0,483.0,511.0,449.0,497.0
21,397.0,438.0,580.0,423.0,428.0,413.0,430.0,436.0,415.0,426.0
22,504.0,468.0,626.0,450.0,348.0,530.0,516.0,512.0,413.0,518.0
23,561.0,502.0,758.0,454.0,417.0,511.0,492.0,549.0,488.0,495.0
24,355.0,372.0,495.0,374.0,290.0,391.0,419.0,403.0,380.0,392.0
25,373.0,393.0,486.0,375.0,289.0,340.0,346.0,370.0,321.0,349.0
26,341.0,271.0,476.0,303.0,268.0,286.0,258.0,328.0,283.0,321.0
27,528.0,516.0,697.0,539.0,455.0,552.0,519.0,526.0,459.0,520.0
28,527.0,430.0,627.0,538.0,337.0,491.0,492.0,484.0,492.0,493.0
29,455.0,487.0,640.0,480.0,405.0,485.0,518.0,501.0,451.0,480.0
30,498.0,527.0,769.0,565.0,536.0,531.0,574.0,576.0,500.0,557.0
31,376.0,371.0,514.0,346.0,407.0,347.0,320.0,357.0,406.0,349.0
32,366.0,347.0,415.0,299.0,231.0,346.0,310.0,315.0,303.0,307.0
33,371.0,305.0,456.0,317.0,305.0,339.0,342.0,385.0,304.0,350.0
34,268.0,282.0,431.0,301.0,253.0,281.0,274.0,319.0,249.0,302.0
35,448.0,380.0,630.0,444.0,419.0,389.0,432.0,370.0,493.0,387.0
36,240.0,217.0,323.0,244.0,187.0,280.0,249.0,283.0,270.0,281.0
37,316.0,334.0,433.0,320.0,275.0,324.0,301.0,313.0,311.0,317.0
38,371.0,427.0,538.0,435.0,421.0,399.0,399.0,376.0,366.0,398.0
39,499.0,425.0,708.0,472.0,479.0,493.0,484.0,501.0,466.0,497.0
40,380.0,415.0,524.0,473.0,384.0,442.0,432.0,436.0,416.0,444.0
41,487.0,488.0,684.0,457.0,418.0,553.0,520.0,549.0,482.0,548.0
42,483.0,427.0,619.0,473.0,339.0,358.0,376.0,410.0,368.0,376.0
43,333.0,278.0,452.0,375.0,345.0,303.0,295.0,299.0,272.0,298.0
44,384.0,448.0,547.0,388.0,418.0,441.0,422.0,427.0,439.0,407.0
45,339.0,332.0,402.0,352.0,389.0,330.0,327.0,310.0,418.0,332.0
46,331.0,328.0,448.0,287.0,319.0,280.0,289.0,325.0,288.0,307.0
47,394.0,311.0,446.0,382.0,296.0,350.0,335.0,350.0,311.0,349.0
48,489.0,444.0,777.0,456.0,534.0,496.0,537.0,495.0,476.0,459.0
49,347.0,444.0,545.0,410.0,431.0,429.0,392.0,451.0,441.0,446.0
50,458.0,383.0,612.0,447.0,304.0,527.0,459.0,496.0,527.0,509.0
51,259.0,267.0,460.0,345.0,291.0,410.0,363.0,369.0,360.0,390.0
52,358.0,337.0,459.0,403.0,315.0,360.0,369.0,375.0,321.0,381.0
53,439.0,352.0,575.0,485.0,426.0,330.0,352.0,387.0,365.0,330.0
54,429.0,400.0,534.0,405.0,324.0,395.0,354.0,380.0,392.0,382.0
55,490.0,562.0,733.0,518.0,355.0,537.0,511.0,544.0,464.0,526.0
56,343.0,340.0,471.0,360.0,331.0,390.0,335.0,336.0,305.0,338.0
57,486.0,367.0,651.0,508.0,494.0,441.0,476.0,444.0,471.0,427.0
58,390.0,370.0,446.0,353.0,322.0,400.0,377.0,389.0,382.0,387.0
59,220.0,329.0,410.0,331.0,262.0,268.0,243.0,294.0,247.0,264.0
60,349.0,389.0,578.0,398.0,326.0,446.0,332.0,439.0,320.0,398.0
61,461.0,410.0,649.0,522.0,415.0,385.0,402.0,453.0,407.0,402.0
62,544.0,450.0,721.0,517.0,437.0,491.0,490.0,517.0,467.0,495.0
63,353.0,434.0,616.0,419.0,323.0,448.0,454.0,460.0,414.0,460.0
64,409.0,432.0,620.0,384.0,465.0,423.0,420.0,477.0,400.0,441.0
65,373.0,316.0,485.0,374.0,376.0,407.0,410.0,414.0,352.0,424.0
66,276.0,287.0,338.0,291.0,236.0,257.0,215.0,244.0,277.0,247.0
67,389.0,392.0,526.0,369.0,308.0,376.0,418.0,382.0,349.0,370.0
68,515.0,432.0,647.0,556.0,445.0,507.0,495.0,487.0,443.0,506.0
69,390.0,476.0,672.0,355.0,319.0,477.0,373.0,470.0,426.0,396.0
70,340.0,263.0,393.0,361.0,255.0,355.0,327.0,396.0,216.0,337.0
71,300.0,312.0,452.0,252.0,304.0,333.0,318.0,372.0,306.0,322.0
72,478.0,484.0,596.0,474.0,399.0,424.0,403.0,439.0,388.0,427.0
73,352.0,355.0,541.0,370.0,409.0,412.0,376.0,422.0,404.0,404.0
74,365.0,420.0,512.0,429.0,384.0,342.0,346.0,363.0,286.0,356.0
75,334.0,330.0,499.0,399.0,311.0,393.0,387.0,417.0,341.0,409.0
76,428.0,421.0,635.0,458.0,386.0,454.0,505.0,449.0,405.0,459.0
77,393.0,339.0,485.0,330.0,318.0,388.0,377.0,438.0,316.0,399.0
78,430.0,408.0,517.0,361.0,404.0,392.0,390.0,418.0,415.0,421.0
79,331.0,288.0,473.0,350.0,342.0,350.0,332.0,385.0,309.0,358.0
80,419.0,356.0,539.0,410.0,401.0,367.0,373.0,364.0,347.0,360.0
81,376.0,471.0,546.0,418.0,389.0,394.0,401.0,435.0,420.0,410.0
82,424.0,384.0,607.0,497.0,360.0,484.0,454.0,462.0,447.0,462.0
83,401.0,416.0,622.0,461.0,387.0,408.0,399.0,453.0,454.0,390.0
84,504.0,482.0,730.0,595.0,508.0,553.0,522.0,570.0,544.0,533.0
85,368.0,369.0,496.0,390.0,325.0,318.0,279.0,378.0,296.0,299.0
86,372.0,381.0,546.0,400.0,301.0,461.0,410.0,409.0,428.0,426.0
87,425.0,318.0,502.0,376.0,324.0,418.0,389.0,419.0,353.0,414.0
88,352.0,341.0,445.0,295.0,349.0,286.0,264.0,319.0,294.0,284.0
89,357.0,261.0,538.0,382.0,383.0,463.0,453.0,464.0,477.0,464.0
90,259.0,388.0,507.0,407.0,324.0,412.0,423.0,411.0,412.0,391.0
91,437.0,416.0,581.0,433.0,397.0,441.0,451.0,466.0,426.0,430.0
92,416.0,348.0,499.0,369.0,329.0,411.0,394.0,410.0,369.0,402.0
93,437.0,441.0,636.0,397.0,335.0,357.0,349.0,429.0,402.0,353.0
94,413.0,401.0,593.0,403.0,319.0,404.0,356.0,412.0,387.0,403.0
95,290.0,248.0,394.0,264.0,240.0,297.0,251.0,270.0,262.0,265.0
96,501.0,462.0,694.0,429.0,394.0,500.0,458.0,509.0,468.0,486.0
97,267.0,303.0,393.0,290.0,324.0,298.0,288.0,299.0,217.0,288.0
98,551.0,447.0,694.0,561.0,507.0,533.0,563.0,534.0,537.0,546.0
99,343.0,374.0,538.0,416.0,347.0,417.0,425.0,435.0,364.0,419.0
100,488.0,522.0,733.0,523.0,526.0,506.0,488.0,535.0,511.0,508.0
101,406.0,436.0,594.0,461.0,420.0,407.0,364.0,424.0,372.0,393.0
102,393.0,411.0,501.0,443.0,359.0,389.0,403.0,385.0,382.0,394.0
103,455.0,494.0,779.0,575.0,466.0,553.0,469.0,630.0,583.0,543.0
104,417.0,500.0,738.0,565.0,444.0,545.0,548.0,548.0,485.0,542.0
105,404.0,428.0,639.0,457.0,468.0,459.0,450.0,490.0,471.0,458.0
106,527.0,585.0,693.0,427.0,485.0,517.0,498.0,527.0,536.0,508.0
107,383.0,442.0,531.0,334.0,372.0,431.0,399.0,434.0,396.0,412.0
108,285.0,308.0,427.0,355.0,336.0,327.0,338.0,331.0,330.0,332.0
109,420.0,406.0,600.0,438.0,361.0,494.0,468.0,519.0,450.0,499.0
110,564.0,399.0,678.0,512.0,405.0,468.0,452.0,541.0,500.0,480.0
111,258.0,262.0,378.0,328.0,282.0,298.0,279.0,282.0,291.0,282.0
112,397.0,379.0,514.0,417.0,377.0,447.0,439.0,376.0,421.0,386.0
113,336.0,352.0,524.0,350.0,438.0,375.0,373.0,388.0,305.0,386.0
114,290.0,261.0,432.0,373.0,246.0,332.0,313.0,349.0,318.0,324.0
115,381.0,386.0,499.0,417.0,342.0,407.0,410.0,421.0,396.0,412.0
116,478.0,516.0,617.0,491.0,411.0,502.0,495.0,497.0,454.0,488.0
117,455.0,392.0,612.0,403.0,413.0,457.0,419.0,505.0,404.0,458.0
118,357.0,284.0,445.0,291.0,245.0,362.0,364.0,377.0,321.0,364.0
119,419.0,347.0,516.0,384.0,337.0,377.0,364.0,381.0,386.0,360.0
120,504.0,464.0,652.0,479.0,374.0,479.0,451.0,481.0,462.0,485.0
121,448.0,448.0,551.0,438.0,429.0,383.0,375.0,404.0,417.0,382.0
122,327.0,329.0,423.0,297.0,276.0,357.0,350.0,356.0,329.0,356.0
123,284.0,352.0,498.0,308.0,293.0,377.0,346.0,387.0,273.0,370.0
124,332.0,324.0,453.0,311.0,316.0,352.0,308.0,365.0,282.0,370.0
125,321.0,404.0,544.0,446.0,414.0,382.0,409.0,445.0,334.0,405.0
126,305.0,218.0,382.0,268.0,260.0,304.0,269.0,316.0,267.0,308.0
127,360.0,293.0,460.0,362.0,328.0,404.0,376.0,410.0,353.0,403.0
128,447.0,430.0,620.0,476.0,396.0,514.0,478.0,503.0,466.0,485.0
129,460.0,458.0,584.0,354.0,430.0,448.0,440.0,442.0,368.0,434.0
130,440.0,407.0,607.0,479.0,373.0,465.0,427.0,474.0,456.0,453.0
131,372.0,322.0,579.0,395.0,287.0,449.0,405.0,449.0,398.0,402.0
132,318.0,309.0,410.0,377.0,275.0,299.0,326.0,308.0,280.0,297.0
133,461.0,514.0,609.0,477.0,446.0,471.0,431.0,496.0,423.0,456.0
134,402.0,291.0,536.0,367.0,369.0,419.0,409.0,423.0,383.0,408.0
135,546.0,475.0,724.0,577.0,518.0,525.0,526.0,524.0,565.0,555.0
136,414.0,335.0,453.0,318.0,360.0,338.0,301.0,370.0,319.0,312.0
137,323.0,398.0,534.0,366.0,325.0,392.0,343.0,441.0,304.0,417.0
138,375.0,398.0,635.0,317.0,315.0,412.0,333.0,365.0,352.0,365.0
139,363.0,293.0,469.0,344.0,319.0,375.0,345.0,406.0,353.0,382.0
140,433.0,431.0,625.0,459.0,401.0,506.0,379.0,462.0,482.0,418.0
141,399.0,453.0,648.0,414.0,451.0,464.0,435.0,491.0,398.0,454.0
142,491.0,429.0,594.0,546.0,402.0,472.0,457.0,448.0,445.0,467.0
143,458.0,473.0,655.0,459.0,338.0,455.0,448.0,435.0,421.0,431.0
144,362.0,412.0,548.0,458.0,371.0,352.0,357.0,358.0,390.0,364.0
145,487.0,409.0,647.0,510.0,533.0,438.0,436.0,497.0,461.0,447.0
146,329.0,419.0,497.0,380.0,373.0,319.0,336.0,373.0,325.0,333.0
147,415.0,353.0,469.0,371.0,348.0,341.0,343.0,380.0,325.0,354.0
148,279.0,292.0,403.0,320.0,307.0,304.0,264.0,258.0,298.0,265.0
149,398.0,440.0,628.0,517.0,481.0,380.0,349.0,461.0,408.0,423.0
150,390.0,276.0,390.0,313.0,233.0,314.0,315.0,337.0,276.0,327.0
151,451.0,444.0,587.0,445.0,412.0,407.0,395.0,424.0,410.0,413.0
152,308.0,305.0,417.0,323.0,290.0,351.0,321.0,341.0,310.0,361.0
153,431.0,515.0,684.0,487.0,387.0,521.0,448.0,525.0,389.0,510.0
154,477.0,417.0,648.0,425.0,361.0,373.0,382.0,395.0,385.0,376.0
155,378.0,461.0,533.0,438.0,382.0,423.0,462.0,378.0,394.0,425.0
156,340.0,425.0,508.0,417.0,369.0,400.0,361.0,394.0,388.0,378.0
157,383.0,365.0,513.0,392.0,306.0,364.0,359.0,357.0,353.0,366.0
158,376.0,417.0,527.0,372.0,282.0,399.0,409.0,431.0,395.0,407.0
159,347.0,376.0,513.0,423.0,354.0,356.0,356.0,391.0,413.0,373.0
160,390.0,340.0,534.0,385.0,359.0,363.0,326.0,382.0,347.0,352.0
161,440.0,488.0,690.0,483.0,413.0,420.0,427.0,451.0,397.0,432.0
162,301.0,318.0,457.0,375.0,245.0,309.0,295.0,290.0,276.0,286.0
163,471.0,518.0,634.0,496.0,476.0,442.0,450.0,440.0,426.0,401.0
164,463.0,462.0,563.0,477.0,370.0,479.0,355.0,425.0,440.0,425.0
165,317.0,357.0,596.0,355.0,378.0,378.0,362.0,384.0,309.0,383.0
166,338.0,316.0,493.0,330.0,364.0,395.0,371.0,416.0,352.0,387.0
167,409.0,382.0,532.0,407.0,378.0,361.0,369.0,354.0,357.0,380.0
168,438.0,404.0,554.0,525.0,417.0,453.0,418.0,435.0,381.0,431.0
169,441.0,467.0,641.0,489.0,416.0,518.0,510.0,534.0,469.0,513.0
170,408.0,248.0,554.0,411.0,406.0,383.0,363.0,419.0,343.0,381.0
171,308.0,289.0,416.0,345.0,279.0,300.0,279.0,301.0,251.0,301.0
172,319.0,242.0,357.0,207.0,263.0,255.0,256.0,313.0,256.0,259.0
173,413.0,288.0,535.0,377.0,336.0,352.0,350.0,315.0,318.0,328.0
174,410.0,463.0,622.0,472.0,356.0,473.0,414.0,465.0,449.0,461.0
175,425.0,440.0,618.0,464.0,440.0,542.0,556.0,567.0,458.0,573.0
176,240.0,207.0,330.0,274.0,245.0,235.0,164.0,191.0,238.0,177.0
177,412.0,376.0,494.0,340.0,259.0,338.0,337.0,357.0,293.0,333.0
178,400.0,368.0,586.0,432.0,389.0,370.0,336.0,357.0,329.0,378.0
179,320.0,395.0,471.0,335.0,333.0,398.0,392.0,424.0,383.0,408.0
180,395.0,410.0,547.0,397.0,445.0,404.0,380.0,400.0,415.0,385.0
181,271.0,282.0,487.0,331.0,374.0,302.0,283.0,352.0,346.0,287.0
182,423.0,397.0,609.0,430.0,329.0,452.0,438.0,470.0,391.0,476.0
183,338.0,273.0,447.0,353.0,259.0,280.0,331.0,345.0,202.0,294.0
184,422.0,530.0,624.0,490.0,411.0,522.0,446.0,495.0,502.0,489.0
185,425.0,458.0,585.0,446.0,384.0,441.0,358.0,380.0,403.0,374.0
186,343.0,283.0,469.0,368.0,253.0,414.0,400.0,427.0,423.0,404.0
187,369.0,349.0,561.0,393.0,356.0,415.0,372.0,401.0,385.0,406.0
188,320.0,227.0,407.0,276.0,203.0,260.0,317.0,356.0,290.0,265.0
189,303.0,313.0,441.0,293.0,307.0,314.0,265.0,329.0,291.0,301.0
190,468.0,534.0,638.0,482.0,450.0,483.0,455.0,477.0,490.0,431.0
191,450.0,402.0,521.0,427.0,465.0,412.0,440.0,437.0,385.0,441.0
192,455.0,429.0,538.0,419.0,355.0,440.0,454.0,448.0,392.0,449.0
193,496.0,361.0,577.0,450.0,413.0,481.0,451.0,461.0,450.0,453.0
194,585.0,476.0,697.0,457.0,369.0,412.0,412.0,476.0,452.0,455.0
195,360.0,370.0,497.0,366.0,326.0,307.0,285.0,307.0,302.0,341.0
196,408.0,377.0,603.0,443.0,439.0,443.0,419.0,448.0,412.0,438.0
197,411.0,371.0,520.0,307.0,320.0,439.0,378.0,426.0,372.0,426.0
198,363.0,486.0,606.0,462.0,382.0,444.0,440.0,451.0,425.0,436.0
199,259.0,312.0,405.0,324.0,345.0,239.0,216.0,270.0,267.0,260.0
200,417.0,386.0,496.0,318.0,307.0,392.0,362.0,380.0,338.0,364.0


==> immunizationResults_dtu_full_0.25_0.2.csv <==
Run,COMMUNITY_BRIDGE_FINDER,NO_IMMUNIZATION,STOCHASTIC_PROGRAMMING,RANDOM,HARMONIC_CENTRALITY,DEGREE_CENTRALITY_ITERATIVE,EIGENVECTOR_CENTRALITY,BETWEENNESS_CENTRALITY,DEGREE_CENTRALITY,GENETIC_ALGORITHM
1,223.0,508.0,217.0,354.0,186.0,206.0,335.0,186.0,217.0,172.0
2,261.0,456.0,212.0,301.0,279.0,210.0,295.0,187.0,247.0,186.0
3,379.0,684.0,310.0,450.0,393.0,348.0,385.0,364.0,404.0,259.0
4,226.0,518.0,256.0,304.0,256.0,235.0,303.0,259.0,270.0,297.0
5,202.0,442.0,231.0,191.0,180.0,163.0,180.0,186.0,153.0,175.0
6,279.0,519.0,271.0,251.0,267.0,249.0,282.0,227.0,259.0,244.0
7,272.0,460.0,265.0,240.0,286.0,243.0,282.0,242.0,278.0,172.0
8,216.0,580.0,258.0,322.0,322.0,283.0,334.0,206.0,322.0,232.0
9,178.0,396.0,226.0,223.0,212.0,203.0,240.0,234.0,209.0,216.0
10,334.0,649.0,295.0,388.0,364.0,320.0,377.0,304.0,363.0,287.0
11,240.0,449.0,250.0,259.0,314.0,263.0,324.0,245.0,312.0,235.0
12,300.0,549.0,256.0,299.0,349.0,271.0,358.0,301.0,323.0,261.0
13,200.0,544.0,197.0,311.0,386.0,227.0,400.0,325.0,357.0,252.0
14,300.0,490.0,235.0,272.0,215.0,229.0,240.0,237.0,209.0,202.0
15,233.0,433.0,221.0,272.0,253.0,237.0,259.0,192.0,261.0,194.0
16,366.0,644.0,319.0,402.0,388.0,322.0,463.0,339.0,433.0,318.0
17,285.0,594.0,306.0,402.0,370.0,333.0,378.0,307.0,357.0,285.0
18,199.0,416.0,176.0,265.0,282.0,211.0,246.0,249.0,244.0,214.0
19,307.0,599.0,297.0,424.0,359.0,343.0,357.0,256.0,358.0,362.0
20,311.0,615.0,316.0,315.0,382.0,336.0,394.0,336.0,394.0,291.0
21,251.0,580.0,313.0,269.0,325.0,325.0,330.0,274.0,296.0,285.0
22,284.0,626.0,221.0,301.0,321.0,268.0,350.0,358.0,314.0,280.0
23,298.0,758.0,294.0,381.0,449.0,365.0,457.0,357.0,424.0,303.0
24,204.0,495.0,286.0,282.0,330.0,289.0,356.0,305.0,342.0,218.0
25,302.0,486.0,232.0,252.0,287.0,297.0,293.0,241.0,292.0,297.0
26,197.0,476.0,208.0,296.0,172.0,198.0,256.0,209.0,203.0,235.0
27,364.0,697.0,214.0,398.0,361.0,347.0,444.0,327.0,379.0,348.0
28,386.0,627.0,272.0,378.0,348.0,327.0,388.0,330.0,359.0,342.0
29,260.0,640.0,257.0,397.0,373.0,334.0,399.0,331.0,366.0,314.0
30,422.0,769.0,354.0,450.0,441.0,405.0,431.0,309.0,445.0,383.0
31,274.0,514.0,294.0,279.0,275.0,244.0,295.0,233.0,266.0,326.0
32,238.0,415.0,163.0,217.0,230.0,206.0,248.0,186.0,253.0,274.0
33,316.0,456.0,302.0,231.0,275.0,256.0,273.0,235.0,256.0,230.0
34,190.0,431.0,212.0,290.0,178.0,199.0,206.0,188.0,201.0,264.0
35,247.0,630.0,298.0,278.0,325.0,263.0,327.0,308.0,309.0,313.0
36,143.0,323.0,146.0,210.0,242.0,161.0,229.0,204.0,213.0,219.0
37,223.0,433.0,228.0,228.0,236.0,246.0,253.0,215.0,245.0,250.0
38,255.0,538.0,206.0,336.0,311.0,278.0,365.0,272.0,367.0,259.0
39,267.0,708.0,237.0,360.0,425.0,359.0,407.0,282.0,373.0,336.0
40,366.0,524.0,243.0,330.0,313.0,313.0,313.0,292.0,297.0,376.0
41,314.0,684.0,408.0,363.0,407.0,402.0,473.0,392.0,409.0,375.0
42,313.0,619.0,239.0,295.0,300.0,248.0,250.0,261.0,279.0,223.0
43,152.0,452.0,276.0,204.0,232.0,227.0,249.0,188.0,237.0,245.0
44,299.0,547.0,285.0,227.0,312.0,287.0,321.0,362.0,305.0,244.0
45,261.0,402.0,242.0,292.0,279.0,258.0,281.0,300.0,251.0,261.0
46,199.0,448.0,186.0,220.0,201.0,183.0,220.0,228.0,215.0,213.0
47,220.0,446.0,233.0,232.0,271.0,249.0,291.0,227.0,265.0,212.0
48,287.0,777.0,352.0,371.0,371.0,352.0,388.0,356.0,380.0,259.0
49,203.0,545.0,256.0,221.0,360.0,249.0,308.0,278.0,284.0,275.0
50,412.0,612.0,359.0,263.0,419.0,337.0,373.0,376.0,384.0,276.0
51,211.0,460.0,183.0,205.0,283.0,260.0,294.0,251.0,274.0,230.0
52,205.0,459.0,170.0,330.0,313.0,241.0,318.0,263.0,304.0,229.0
53,286.0,575.0,246.0,297.0,253.0,247.0,293.0,240.0,281.0,239.0
54,292.0,534.0,254.0,339.0,291.0,292.0,283.0,288.0,279.0,321.0
55,346.0,733.0,254.0,397.0,406.0,382.0,400.0,284.0,409.0,308.0
56,172.0,471.0,258.0,247.0,224.0,226.0,231.0,201.0,234.0,260.0
57,386.0,651.0,324.0,325.0,376.0,341.0,383.0,311.0,390.0,368.0
58,289.0,446.0,233.0,271.0,330.0,284.0,339.0,296.0,336.0,299.0
59,150.0,410.0,175.0,274.0,204.0,123.0,217.0,133.0,206.0,200.0
60,293.0,578.0,222.0,350.0,321.0,273.0,320.0,191.0,321.0,287.0
61,355.0,649.0,295.0,451.0,312.0,281.0,337.0,254.0,328.0,332.0
62,295.0,721.0,232.0,331.0,416.0,280.0,437.0,333.0,421.0,294.0
63,325.0,616.0,250.0,248.0,383.0,264.0,386.0,319.0,371.0,270.0
64,299.0,620.0,282.0,303.0,306.0,300.0,341.0,249.0,326.0,327.0
65,278.0,485.0,252.0,352.0,319.0,315.0,375.0,281.0,366.0,270.0
66,197.0,338.0,212.0,197.0,155.0,146.0,196.0,185.0,158.0,170.0
67,255.0,526.0,330.0,389.0,321.0,310.0,322.0,284.0,309.0,304.0
68,317.0,647.0,340.0,389.0,395.0,387.0,378.0,375.0,383.0,375.0
69,291.0,672.0,281.0,298.0,281.0,291.0,333.0,281.0,290.0,332.0
70,227.0,393.0,196.0,257.0,257.0,251.0,276.0,234.0,258.0,233.0
71,227.0,452.0,224.0,261.0,252.0,230.0,279.0,173.0,258.0,228.0
72,273.0,596.0,243.0,319.0,334.0,287.0,360.0,344.0,356.0,345.0
73,231.0,541.0,240.0,277.0,348.0,304.0,359.0,303.0,342.0,261.0
74,226.0,512.0,262.0,283.0,261.0,215.0,277.0,218.0,271.0,255.0
75,232.0,499.0,157.0,252.0,292.0,228.0,334.0,269.0,270.0,246.0
76,310.0,635.0,255.0,356.0,383.0,356.0,391.0,323.0,383.0,279.0
77,218.0,485.0,234.0,333.0,295.0,308.0,348.0,260.0,327.0,253.0
78,318.0,517.0,321.0,290.0,353.0,328.0,393.0,317.0,346.0,223.0
79,322.0,473.0,263.0,292.0,253.0,250.0,253.0,213.0,232.0,266.0
80,260.0,539.0,250.0,333.0,255.0,296.0,281.0,274.0,277.0,261.0
81,308.0,546.0,265.0,340.0,305.0,273.0,293.0,241.0,285.0,265.0
82,304.0,607.0,252.0,319.0,346.0,294.0,360.0,293.0,379.0,259.0
83,228.0,622.0,333.0,344.0,309.0,284.0,312.0,227.0,313.0,345.0
84,296.0,730.0,307.0,413.0,482.0,343.0,459.0,407.0,426.0,285.0
85,283.0,496.0,262.0,245.0,295.0,279.0,295.0,227.0,278.0,186.0
86,306.0,546.0,251.0,324.0,308.0,280.0,331.0,346.0,296.0,236.0
87,265.0,502.0,287.0,273.0,336.0,289.0,345.0,275.0,332.0,278.0
88,219.0,445.0,155.0,237.0,228.0,205.0,237.0,233.0,215.0,238.0
89,269.0,538.0,223.0,283.0,336.0,316.0,347.0,353.0,328.0,209.0
90,260.0,507.0,228.0,286.0,325.0,298.0,278.0,296.0,292.0,198.0
91,335.0,581.0,334.0,392.0,305.0,273.0,326.0,293.0,346.0,338.0
92,222.0,499.0,255.0,291.0,327.0,252.0,346.0,298.0,303.0,253.0
93,314.0,636.0,249.0,323.0,309.0,235.0,300.0,311.0,299.0,273.0
94,294.0,593.0,273.0,329.0,351.0,256.0,318.0,274.0,261.0,380.0
95,227.0,394.0,254.0,174.0,215.0,174.0,211.0,188.0,187.0,178.0
96,286.0,694.0,265.0,382.0,379.0,312.0,404.0,315.0,373.0,321.0
97,203.0,393.0,227.0,210.0,227.0,206.0,240.0,141.0,227.0,204.0
98,400.0,694.0,372.0,338.0,479.0,353.0,490.0,385.0,481.0,433.0
99,247.0,538.0,184.0,304.0,298.0,235.0,342.0,274.0,352.0,237.0
100,322.0,733.0,323.0,423.0,389.0,332.0,423.0,397.0,392.0,341.0
101,222.0,594.0,223.0,337.0,306.0,256.0,308.0,238.0,310.0,272.0
102,262.0,501.0,284.0,289.0,361.0,297.0,308.0,285.0,349.0,334.0
103,438.0,779.0,352.0,410.0,421.0,353.0,395.0,410.0,367.0,365.0
104,431.0,738.0,294.0,353.0,439.0,330.0,427.0,361.0,428.0,376.0
105,341.0,639.0,320.0,433.0,328.0,335.0,370.0,339.0,352.0,286.0
106,327.0,693.0,341.0,361.0,392.0,237.0,412.0,390.0,372.0,248.0
107,306.0,531.0,232.0,347.0,313.0,309.0,317.0,305.0,317.0,302.0
108,251.0,427.0,199.0,215.0,256.0,228.0,260.0,213.0,234.0,215.0
109,316.0,600.0,279.0,347.0,409.0,292.0,415.0,281.0,431.0,314.0
110,327.0,678.0,404.0,436.0,343.0,309.0,397.0,320.0,342.0,313.0
111,237.0,378.0,174.0,303.0,224.0,200.0,230.0,234.0,239.0,143.0
112,216.0,514.0,186.0,358.0,371.0,282.0,345.0,331.0,359.0,357.0
113,197.0,524.0,283.0,247.0,284.0,255.0,310.0,224.0,307.0,254.0
114,212.0,432.0,255.0,257.0,280.0,228.0,265.0,260.0,265.0,187.0
115,296.0,499.0,218.0,294.0,352.0,291.0,371.0,254.0,350.0,341.0
116,305.0,617.0,323.0,305.0,422.0,361.0,451.0,293.0,439.0,263.0
117,307.0,612.0,295.0,248.0,331.0,275.0,408.0,311.0,348.0,191.0
118,204.0,445.0,203.0,187.0,228.0,211.0,255.0,239.0,247.0,172.0
119,330.0,516.0,255.0,201.0,285.0,239.0,271.0,287.0,285.0,242.0
120,261.0,652.0,284.0,319.0,405.0,376.0,366.0,366.0,358.0,254.0
121,347.0,551.0,277.0,310.0,322.0,285.0,337.0,278.0,339.0,351.0
122,255.0,423.0,224.0,246.0,311.0,270.0,312.0,290.0,323.0,249.0
123,246.0,498.0,222.0,264.0,262.0,273.0,334.0,199.0,312.0,305.0
124,266.0,453.0,214.0,266.0,239.0,219.0,297.0,227.0,249.0,256.0
125,217.0,544.0,241.0,271.0,325.0,294.0,328.0,272.0,336.0,342.0
126,215.0,382.0,212.0,247.0,218.0,195.0,222.0,219.0,198.0,214.0
127,271.0,460.0,207.0,251.0,283.0,222.0,329.0,258.0,291.0,175.0
128,316.0,620.0,256.0,282.0,431.0,327.0,421.0,360.0,429.0,309.0
129,331.0,584.0,283.0,277.0,305.0,272.0,379.0,292.0,335.0,313.0
130,282.0,607.0,393.0,399.0,358.0,335.0,334.0,314.0,372.0,325.0
131,269.0,579.0,284.0,265.0,306.0,214.0,305.0,296.0,307.0,241.0
132,188.0,410.0,204.0,198.0,271.0,255.0,241.0,210.0,235.0,199.0
133,325.0,609.0,305.0,291.0,345.0,256.0,375.0,315.0,339.0,282.0
134,266.0,536.0,209.0,253.0,320.0,257.0,341.0,270.0,333.0,301.0
135,320.0,724.0,329.0,416.0,411.0,413.0,465.0,331.0,424.0,417.0
136,267.0,453.0,202.0,288.0,258.0,254.0,243.0,207.0,241.0,196.0
137,245.0,534.0,254.0,292.0,281.0,257.0,321.0,198.0,279.0,249.0
138,269.0,635.0,116.0,266.0,222.0,210.0,232.0,234.0,244.0,257.0
139,297.0,469.0,175.0,241.0,311.0,249.0,326.0,293.0,310.0,241.0
140,431.0,625.0,310.0,323.0,340.0,287.0,327.0,336.0,352.0,304.0
141,283.0,648.0,319.0,245.0,284.0,273.0,369.0,257.0,288.0,281.0
142,250.0,594.0,331.0,341.0,394.0,347.0,387.0,391.0,383.0,264.0
143,313.0,655.0,298.0,339.0,345.0,330.0,349.0,270.0,346.0,305.0
144,298.0,548.0,249.0,264.0,321.0,289.0,329.0,257.0,323.0,245.0
145,358.0,647.0,344.0,375.0,402.0,365.0,365.0,338.0,362.0,317.0
146,327.0,497.0,237.0,310.0,254.0,236.0,280.0,239.0,241.0,312.0
147,240.0,469.0,215.0,223.0,285.0,209.0,305.0,267.0,274.0,229.0
148,233.0,403.0,206.0,215.0,205.0,207.0,205.0,220.0,210.0,191.0
149,288.0,628.0,247.0,282.0,269.0,230.0,330.0,248.0,274.0,254.0
150,187.0,390.0,212.0,262.0,197.0,200.0,244.0,246.0,216.0,238.0
151,330.0,587.0,281.0,375.0,342.0,312.0,353.0,329.0,346.0,271.0
152,292.0,417.0,164.0,230.0,267.0,229.0,283.0,209.0,266.0,209.0
153,314.0,684.0,296.0,292.0,342.0,278.0,445.0,241.0,338.0,282.0
154,328.0,648.0,248.0,294.0,239.0,218.0,262.0,239.0,294.0,222.0
155,246.0,533.0,304.0,287.0,264.0,300.0,263.0,243.0,284.0,241.0
156,302.0,508.0,238.0,268.0,322.0,286.0,327.0,301.0,323.0,316.0
157,297.0,513.0,237.0,280.0,273.0,264.0,271.0,284.0,282.0,262.0
158,341.0,527.0,225.0,300.0,350.0,319.0,381.0,314.0,351.0,314.0
159,308.0,513.0,223.0,243.0,289.0,302.0,329.0,306.0,310.0,306.0
160,277.0,534.0,217.0,315.0,319.0,261.0,289.0,250.0,270.0,264.0
161,292.0,690.0,242.0,345.0,330.0,299.0,305.0,325.0,306.0,325.0
162,253.0,457.0,234.0,219.0,218.0,219.0,227.0,225.0,219.0,247.0
163,316.0,634.0,330.0,287.0,330.0,306.0,370.0,301.0,335.0,345.0
164,277.0,563.0,229.0,238.0,301.0,236.0,280.0,285.0,300.0,189.0
165,271.0,596.0,243.0,299.0,241.0,282.0,330.0,218.0,272.0,232.0
166,226.0,493.0,204.0,273.0,321.0,232.0,336.0,247.0,305.0,308.0
167,310.0,532.0,253.0,263.0,284.0,295.0,302.0,260.0,282.0,235.0
168,306.0,554.0,286.0,420.0,363.0,317.0,354.0,292.0,353.0,219.0
169,330.0,641.0,252.0,310.0,463.0,348.0,425.0,381.0,392.0,296.0
170,220.0,554.0,230.0,218.0,312.0,248.0,301.0,213.0,326.0,274.0
171,243.0,416.0,197.0,239.0,237.0,175.0,253.0,169.0,220.0,176.0
172,222.0,357.0,221.0,224.0,224.0,202.0,205.0,184.0,207.0,200.0
173,265.0,535.0,221.0,325.0,233.0,208.0,241.0,237.0,229.0,244.0
174,296.0,622.0,241.0,294.0,354.0,256.0,331.0,323.0,276.0,228.0
175,348.0,618.0,280.0,422.0,458.0,379.0,439.0,373.0,480.0,330.0
176,180.0,330.0,204.0,230.0,138.0,117.0,137.0,153.0,130.0,156.0
177,154.0,494.0,188.0,239.0,280.0,213.0,231.0,196.0,244.0,212.0
178,216.0,586.0,240.0,386.0,254.0,269.0,272.0,257.0,268.0,276.0
179,320.0,471.0,203.0,245.0,340.0,310.0,372.0,331.0,344.0,318.0
180,387.0,547.0,244.0,380.0,267.0,269.0,334.0,309.0,307.0,245.0
181,151.0,487.0,188.0,206.0,228.0,184.0,223.0,183.0,219.0,206.0
182,322.0,609.0,253.0,288.0,350.0,340.0,395.0,315.0,338.0,293.0
183,187.0,447.0,161.0,192.0,231.0,204.0,234.0,142.0,238.0,151.0
184,342.0,624.0,305.0,421.0,387.0,338.0,405.0,302.0,407.0,368.0
185,278.0,585.0,274.0,265.0,275.0,238.0,294.0,301.0,288.0,242.0
186,302.0,469.0,236.0,288.0,360.0,268.0,351.0,334.0,349.0,224.0
187,281.0,561.0,255.0,257.0,286.0,239.0,321.0,289.0,301.0,218.0
188,176.0,407.0,210.0,221.0,210.0,201.0,218.0,201.0,211.0,176.0
189,228.0,441.0,211.0,229.0,215.0,189.0,254.0,188.0,218.0,223.0
190,368.0,638.0,299.0,348.0,347.0,308.0,355.0,336.0,343.0,344.0
191,277.0,521.0,379.0,345.0,353.0,315.0,392.0,340.0,369.0,334.0
192,302.0,538.0,195.0,285.0,371.0,309.0,384.0,305.0,358.0,288.0
193,326.0,577.0,226.0,286.0,392.0,328.0,411.0,331.0,389.0,316.0
194,346.0,697.0,258.0,345.0,320.0,298.0,357.0,290.0,308.0,302.0
195,274.0,497.0,230.0,220.0,221.0,238.0,219.0,206.0,235.0,234.0
196,350.0,603.0,253.0,333.0,355.0,262.0,411.0,306.0,384.0,325.0
197,241.0,520.0,229.0,288.0,335.0,260.0,336.0,256.0,307.0,194.0
198,304.0,606.0,268.0,332.0,345.0,332.0,347.0,302.0,336.0,369.0
199,188.0,405.0,178.0,272.0,172.0,178.0,252.0,178.0,182.0,267.0
200,220.0,496.0,197.0,247.0,278.0,257.0,316.0,267.0,310.0,213.0


==> immunizationResults_dtu_full_0.25_0.3.csv <==
Run,COMMUNITY_BRIDGE_FINDER,NO_IMMUNIZATION,STOCHASTIC_PROGRAMMING,RANDOM,GENETIC_ALGORITHM,HARMONIC_CENTRALITY,DEGREE_CENTRALITY_ITERATIVE,EIGENVECTOR_CENTRALITY,BETWEENNESS_CENTRALITY,DEGREE_CENTRALITY
1,126.0,508.0,136.0,223.0,177.0,145.0,109.0,178.0,102.0,141.0
2,119.0,456.0,188.0,196.0,175.0,183.0,173.0,240.0,114.0,185.0
3,245.0,684.0,221.0,209.0,205.0,335.0,268.0,336.0,228.0,310.0
4,153.0,518.0,143.0,226.0,175.0,190.0,195.0,261.0,166.0,183.0
5,151.0,442.0,115.0,168.0,119.0,130.0,121.0,144.0,93.0,115.0
6,148.0,519.0,177.0,241.0,199.0,211.0,210.0,243.0,153.0,222.0
7,188.0,460.0,144.0,204.0,178.0,223.0,136.0,234.0,154.0,234.0
8,183.0,580.0,141.0,174.0,148.0,225.0,137.0,266.0,133.0,248.0
9,140.0,396.0,142.0,193.0,151.0,165.0,164.0,172.0,138.0,168.0
10,200.0,649.0,144.0,217.0,186.0,216.0,207.0,278.0,203.0,230.0
11,178.0,449.0,182.0,184.0,182.0,255.0,216.0,272.0,211.0,249.0
12,152.0,549.0,138.0,172.0,179.0,278.0,167.0,302.0,236.0,254.0
13,146.0,544.0,117.0,246.0,241.0,330.0,186.0,341.0,238.0,294.0
14,165.0,490.0,120.0,138.0,149.0,155.0,163.0,200.0,172.0,163.0
15,144.0,433.0,144.0,166.0,148.0,215.0,173.0,227.0,150.0,220.0
16,253.0,644.0,200.0,278.0,204.0,325.0,234.0,387.0,269.0,254.0
17,211.0,594.0,148.0,228.0,196.0,210.0,210.0,301.0,229.0,267.0
18,168.0,416.0,128.0,188.0,162.0,198.0,139.0,189.0,202.0,184.0
19,238.0,599.0,226.0,286.0,206.0,302.0,200.0,312.0,201.0,307.0
20,204.0,615.0,215.0,244.0,200.0,296.0,259.0,366.0,226.0,293.0
21,197.0,580.0,167.0,218.0,192.0,243.0,174.0,301.0,226.0,265.0
22,204.0,626.0,130.0,210.0,206.0,278.0,182.0,318.0,194.0,262.0
23,223.0,758.0,149.0,221.0,197.0,291.0,241.0,361.0,209.0,292.0
24,174.0,495.0,181.0,216.0,149.0,253.0,210.0,328.0,206.0,288.0
25,197.0,486.0,157.0,186.0,186.0,228.0,205.0,279.0,175.0,248.0
26,167.0,476.0,114.0,128.0,171.0,149.0,122.0,170.0,151.0,152.0
27,232.0,697.0,218.0,243.0,248.0,307.0,252.0,406.0,270.0,343.0
28,260.0,627.0,188.0,255.0,222.0,297.0,209.0,326.0,280.0,297.0
29,273.0,640.0,127.0,175.0,194.0,279.0,211.0,295.0,224.0,276.0
30,269.0,769.0,242.0,278.0,217.0,338.0,285.0,408.0,213.0,335.0
31,159.0,514.0,142.0,202.0,218.0,206.0,151.0,239.0,168.0,230.0
32,113.0,415.0,122.0,86.0,144.0,148.0,132.0,205.0,96.0,160.0
33,188.0,456.0,170.0,172.0,159.0,205.0,191.0,226.0,178.0,218.0
34,107.0,431.0,169.0,180.0,160.0,135.0,141.0,153.0,151.0,170.0
35,226.0,630.0,243.0,200.0,152.0,269.0,184.0,262.0,196.0,228.0
36,105.0,323.0,94.0,120.0,131.0,195.0,127.0,164.0,154.0,152.0
37,195.0,433.0,160.0,208.0,140.0,173.0,175.0,185.0,150.0,204.0
38,175.0,538.0,176.0,242.0,183.0,232.0,213.0,289.0,218.0,270.0
39,240.0,708.0,254.0,250.0,166.0,305.0,211.0,263.0,231.0,240.0
40,251.0,524.0,143.0,250.0,235.0,247.0,233.0,276.0,236.0,249.0
41,260.0,684.0,175.0,342.0,238.0,318.0,268.0,374.0,289.0,336.0
42,140.0,619.0,206.0,170.0,97.0,198.0,199.0,217.0,179.0,211.0
43,168.0,452.0,125.0,196.0,124.0,203.0,167.0,198.0,163.0,201.0
44,193.0,547.0,187.0,209.0,168.0,240.0,170.0,280.0,216.0,276.0
45,199.0,402.0,144.0,176.0,218.0,227.0,169.0,206.0,257.0,206.0
46,145.0,448.0,152.0,162.0,155.0,151.0,128.0,183.0,138.0,156.0
47,208.0,446.0,144.0,146.0,133.0,201.0,151.0,239.0,167.0,238.0
48,229.0,777.0,167.0,300.0,238.0,301.0,274.0,358.0,212.0,322.0
49,161.0,545.0,140.0,195.0,206.0,219.0,124.0,242.0,135.0,242.0
50,266.0,612.0,179.0,200.0,184.0,317.0,225.0,292.0,303.0,287.0
51,128.0,460.0,179.0,147.0,124.0,223.0,173.0,250.0,140.0,212.0
52,185.0,459.0,128.0,195.0,163.0,223.0,165.0,245.0,184.0,194.0
53,232.0,575.0,179.0,187.0,184.0,220.0,232.0,261.0,215.0,217.0
54,211.0,534.0,162.0,226.0,180.0,231.0,179.0,234.0,207.0,231.0
55,230.0,733.0,234.0,211.0,200.0,276.0,261.0,336.0,214.0,322.0
56,152.0,471.0,152.0,209.0,170.0,178.0,166.0,200.0,129.0,174.0
57,237.0,651.0,229.0,255.0,237.0,336.0,217.0,329.0,200.0,337.0
58,209.0,446.0,115.0,206.0,211.0,282.0,179.0,278.0,221.0,255.0
59,115.0,410.0,110.0,170.0,112.0,180.0,91.0,181.0,106.0,164.0
60,127.0,578.0,142.0,212.0,149.0,248.0,212.0,298.0,152.0,258.0
61,227.0,649.0,245.0,245.0,217.0,212.0,223.0,257.0,201.0,245.0
62,252.0,721.0,127.0,266.0,196.0,366.0,178.0,346.0,282.0,306.0
63,231.0,616.0,140.0,254.0,242.0,320.0,223.0,330.0,218.0,278.0
64,199.0,620.0,148.0,217.0,245.0,239.0,174.0,302.0,143.0,244.0
65,192.0,485.0,111.0,235.0,203.0,274.0,204.0,324.0,245.0,299.0
66,94.0,338.0,122.0,166.0,151.0,125.0,100.0,131.0,127.0,134.0
67,184.0,526.0,140.0,238.0,172.0,246.0,218.0,303.0,202.0,267.0
68,220.0,647.0,224.0,219.0,276.0,285.0,270.0,332.0,263.0,308.0
69,190.0,672.0,145.0,205.0,242.0,239.0,202.0,285.0,197.0,239.0
70,150.0,393.0,136.0,181.0,151.0,239.0,128.0,235.0,142.0,223.0
71,148.0,452.0,118.0,168.0,166.0,171.0,154.0,244.0,124.0,198.0
72,226.0,596.0,174.0,215.0,270.0,283.0,220.0,277.0,252.0,251.0
73,171.0,541.0,141.0,207.0,205.0,266.0,224.0,306.0,212.0,267.0
74,170.0,512.0,165.0,178.0,213.0,210.0,152.0,248.0,144.0,208.0
75,168.0,499.0,124.0,149.0,160.0,181.0,155.0,218.0,198.0,191.0
76,166.0,635.0,220.0,236.0,235.0,286.0,273.0,280.0,268.0,298.0
77,159.0,485.0,176.0,220.0,188.0,243.0,192.0,291.0,206.0,245.0
78,247.0,517.0,149.0,187.0,158.0,302.0,247.0,311.0,198.0,290.0
79,185.0,473.0,170.0,216.0,169.0,192.0,193.0,202.0,153.0,200.0
80,180.0,539.0,164.0,226.0,244.0,212.0,201.0,217.0,179.0,201.0
81,213.0,546.0,208.0,206.0,226.0,197.0,208.0,219.0,195.0,200.0
82,207.0,607.0,202.0,238.0,230.0,269.0,186.0,311.0,236.0,261.0
83,171.0,622.0,178.0,234.0,157.0,226.0,169.0,245.0,179.0,205.0
84,245.0,730.0,242.0,267.0,200.0,328.0,274.0,380.0,330.0,334.0
85,208.0,496.0,130.0,193.0,224.0,242.0,183.0,267.0,135.0,236.0
86,166.0,546.0,148.0,213.0,211.0,231.0,230.0,260.0,228.0,235.0
87,200.0,502.0,160.0,175.0,211.0,248.0,197.0,296.0,227.0,253.0
88,161.0,445.0,137.0,186.0,131.0,208.0,139.0,203.0,125.0,193.0
89,183.0,538.0,170.0,162.0,131.0,282.0,203.0,310.0,195.0,275.0
90,180.0,507.0,160.0,206.0,171.0,221.0,134.0,228.0,155.0,235.0
91,269.0,581.0,199.0,270.0,219.0,248.0,211.0,243.0,207.0,245.0
92,155.0,499.0,174.0,180.0,212.0,230.0,142.0,231.0,225.0,158.0
93,154.0,636.0,158.0,210.0,193.0,261.0,162.0,263.0,206.0,259.0
94,177.0,593.0,236.0,178.0,192.0,226.0,160.0,255.0,177.0,199.0
95,168.0,394.0,138.0,190.0,162.0,158.0,130.0,160.0,119.0,157.0
96,211.0,694.0,171.0,253.0,182.0,276.0,167.0,302.0,199.0,272.0
97,138.0,393.0,198.0,169.0,120.0,172.0,126.0,215.0,93.0,189.0
98,273.0,694.0,162.0,307.0,286.0,426.0,225.0,438.0,313.0,396.0
99,193.0,538.0,161.0,211.0,128.0,210.0,150.0,280.0,197.0,188.0
100,315.0,733.0,272.0,293.0,252.0,312.0,250.0,346.0,219.0,317.0
101,201.0,594.0,152.0,187.0,138.0,205.0,174.0,206.0,194.0,192.0
102,212.0,501.0,112.0,205.0,167.0,257.0,200.0,287.0,189.0,258.0
103,186.0,779.0,222.0,299.0,211.0,297.0,227.0,291.0,243.0,288.0
104,240.0,738.0,181.0,294.0,247.0,329.0,202.0,346.0,277.0,352.0
105,196.0,639.0,164.0,228.0,256.0,228.0,217.0,279.0,277.0,219.0
106,320.0,693.0,207.0,301.0,170.0,261.0,170.0,237.0,259.0,203.0
107,236.0,531.0,183.0,232.0,244.0,241.0,207.0,254.0,223.0,232.0
108,140.0,427.0,148.0,171.0,178.0,185.0,149.0,219.0,150.0,196.0
109,199.0,600.0,157.0,243.0,237.0,323.0,228.0,325.0,209.0,296.0
110,193.0,678.0,197.0,243.0,259.0,248.0,215.0,362.0,249.0,253.0
111,127.0,378.0,153.0,146.0,152.0,178.0,109.0,166.0,163.0,169.0
112,177.0,514.0,144.0,291.0,219.0,280.0,221.0,289.0,222.0,241.0
113,194.0,524.0,145.0,198.0,181.0,230.0,220.0,287.0,143.0,226.0
114,110.0,432.0,109.0,133.0,121.0,205.0,170.0,228.0,165.0,205.0
115,186.0,499.0,218.0,263.0,181.0,272.0,202.0,296.0,198.0,286.0
116,234.0,617.0,174.0,169.0,178.0,357.0,248.0,409.0,250.0,359.0
117,188.0,612.0,215.0,250.0,170.0,270.0,213.0,323.0,239.0,274.0
118,190.0,445.0,142.0,147.0,154.0,147.0,157.0,220.0,174.0,156.0
119,195.0,516.0,174.0,196.0,196.0,187.0,172.0,178.0,210.0,185.0
120,212.0,652.0,224.0,222.0,213.0,257.0,274.0,327.0,241.0,279.0
121,199.0,551.0,186.0,274.0,244.0,283.0,207.0,308.0,194.0,268.0
122,217.0,423.0,174.0,165.0,190.0,257.0,228.0,262.0,208.0,244.0
123,178.0,498.0,151.0,182.0,183.0,174.0,181.0,253.0,159.0,222.0
124,151.0,453.0,163.0,189.0,198.0,202.0,179.0,247.0,191.0,204.0
125,156.0,544.0,171.0,157.0,179.0,250.0,205.0,265.0,229.0,249.0
126,116.0,382.0,124.0,151.0,128.0,166.0,127.0,148.0,138.0,154.0
127,156.0,460.0,123.0,189.0,208.0,198.0,133.0,254.0,175.0,173.0
128,257.0,620.0,218.0,210.0,225.0,296.0,232.0,327.0,275.0,287.0
129,177.0,584.0,169.0,179.0,211.0,242.0,186.0,356.0,193.0,253.0
130,220.0,607.0,227.0,255.0,227.0,241.0,174.0,270.0,239.0,231.0
131,168.0,579.0,138.0,163.0,133.0,226.0,116.0,214.0,218.0,200.0
132,173.0,410.0,127.0,118.0,134.0,163.0,152.0,208.0,174.0,189.0
133,192.0,609.0,268.0,271.0,189.0,236.0,179.0,304.0,227.0,259.0
134,161.0,536.0,111.0,187.0,156.0,256.0,191.0,306.0,219.0,282.0
135,304.0,724.0,156.0,298.0,193.0,325.0,256.0,370.0,251.0,375.0
136,175.0,453.0,207.0,131.0,133.0,194.0,167.0,203.0,170.0,231.0
137,138.0,534.0,208.0,221.0,176.0,200.0,174.0,272.0,158.0,248.0
138,113.0,635.0,118.0,177.0,212.0,188.0,161.0,194.0,148.0,196.0
139,238.0,469.0,162.0,230.0,168.0,239.0,157.0,272.0,218.0,252.0
140,242.0,625.0,195.0,248.0,206.0,272.0,193.0,277.0,247.0,266.0
141,164.0,648.0,208.0,225.0,222.0,233.0,178.0,249.0,165.0,228.0
142,260.0,594.0,171.0,264.0,270.0,273.0,237.0,289.0,268.0,288.0
143,218.0,655.0,194.0,259.0,234.0,271.0,197.0,282.0,230.0,261.0
144,166.0,548.0,161.0,191.0,183.0,273.0,213.0,266.0,220.0,274.0
145,240.0,647.0,200.0,221.0,219.0,285.0,260.0,325.0,226.0,282.0
146,187.0,497.0,201.0,182.0,211.0,189.0,164.0,224.0,182.0,185.0
147,166.0,469.0,148.0,212.0,165.0,181.0,124.0,229.0,186.0,173.0
148,187.0,403.0,147.0,166.0,157.0,168.0,165.0,179.0,155.0,178.0
149,181.0,628.0,105.0,238.0,155.0,223.0,183.0,230.0,222.0,234.0
150,124.0,390.0,96.0,164.0,102.0,126.0,128.0,167.0,167.0,152.0
151,232.0,587.0,221.0,236.0,201.0,285.0,230.0,305.0,240.0,306.0
152,157.0,417.0,154.0,134.0,152.0,226.0,198.0,251.0,173.0,212.0
153,167.0,684.0,200.0,226.0,200.0,167.0,134.0,335.0,169.0,175.0
154,170.0,648.0,209.0,213.0,221.0,187.0,146.0,215.0,156.0,213.0
155,202.0,533.0,188.0,179.0,247.0,207.0,164.0,225.0,192.0,201.0
156,285.0,508.0,152.0,271.0,244.0,284.0,209.0,303.0,234.0,295.0
157,184.0,513.0,154.0,237.0,192.0,198.0,181.0,217.0,177.0,206.0
158,194.0,527.0,171.0,213.0,221.0,295.0,259.0,335.0,236.0,294.0
159,180.0,513.0,165.0,233.0,184.0,275.0,243.0,282.0,253.0,277.0
160,220.0,534.0,191.0,215.0,176.0,207.0,209.0,216.0,165.0,210.0
161,200.0,690.0,172.0,268.0,249.0,247.0,194.0,227.0,227.0,225.0
162,159.0,457.0,170.0,163.0,145.0,148.0,164.0,186.0,133.0,166.0
163,210.0,634.0,178.0,253.0,229.0,264.0,205.0,283.0,220.0,295.0
164,167.0,563.0,200.0,241.0,152.0,214.0,148.0,230.0,191.0,194.0
165,144.0,596.0,171.0,139.0,164.0,149.0,149.0,230.0,144.0,224.0
166,119.0,493.0,110.0,219.0,196.0,193.0,174.0,268.0,173.0,205.0
167,183.0,532.0,206.0,188.0,236.0,228.0,195.0,245.0,162.0,227.0
168,249.0,554.0,154.0,205.0,224.0,234.0,210.0,264.0,199.0,246.0
169,282.0,641.0,185.0,262.0,239.0,345.0,248.0,376.0,266.0,334.0
170,192.0,554.0,106.0,185.0,145.0,222.0,150.0,250.0,157.0,226.0
171,134.0,416.0,102.0,224.0,106.0,162.0,87.0,209.0,134.0,152.0
172,150.0,357.0,81.0,163.0,145.0,165.0,125.0,179.0,128.0,178.0
173,178.0,535.0,114.0,204.0,141.0,199.0,145.0,177.0,140.0,172.0
174,192.0,622.0,163.0,215.0,183.0,223.0,200.0,274.0,228.0,233.0
175,308.0,618.0,241.0,266.0,276.0,361.0,285.0,387.0,281.0,354.0
176,126.0,330.0,87.0,137.0,129.0,103.0,91.0,110.0,92.0,114.0
177,182.0,494.0,134.0,138.0,163.0,146.0,152.0,137.0,116.0,148.0
178,187.0,586.0,134.0,229.0,146.0,199.0,199.0,217.0,184.0,211.0
179,226.0,471.0,147.0,226.0,245.0,277.0,283.0,309.0,281.0,302.0
180,263.0,547.0,155.0,188.0,180.0,212.0,157.0,214.0,206.0,179.0
181,171.0,487.0,155.0,176.0,151.0,156.0,134.0,182.0,132.0,141.0
182,194.0,609.0,154.0,254.0,201.0,278.0,209.0,315.0,237.0,288.0
183,137.0,447.0,152.0,183.0,135.0,204.0,128.0,200.0,118.0,211.0
184,313.0,624.0,235.0,262.0,309.0,311.0,264.0,312.0,228.0,293.0
185,175.0,585.0,139.0,211.0,149.0,214.0,174.0,243.0,183.0,211.0
186,168.0,469.0,131.0,223.0,139.0,320.0,182.0,276.0,288.0,280.0
187,196.0,561.0,121.0,238.0,198.0,259.0,166.0,240.0,186.0,229.0
188,137.0,407.0,98.0,119.0,130.0,159.0,172.0,186.0,160.0,174.0
189,117.0,441.0,121.0,164.0,127.0,198.0,153.0,214.0,132.0,190.0
190,273.0,638.0,219.0,232.0,242.0,249.0,239.0,293.0,205.0,274.0
191,159.0,521.0,127.0,163.0,242.0,272.0,221.0,334.0,271.0,279.0
192,183.0,538.0,145.0,316.0,204.0,268.0,228.0,331.0,233.0,286.0
193,234.0,577.0,190.0,274.0,137.0,306.0,217.0,345.0,287.0,308.0
194,181.0,697.0,169.0,258.0,318.0,249.0,230.0,281.0,227.0,252.0
195,133.0,497.0,98.0,164.0,171.0,184.0,160.0,185.0,152.0,189.0
196,193.0,603.0,191.0,273.0,155.0,291.0,202.0,351.0,199.0,295.0
197,184.0,520.0,153.0,205.0,161.0,247.0,180.0,251.0,157.0,248.0
198,239.0,606.0,157.0,242.0,250.0,303.0,220.0,311.0,196.0,312.0
199,149.0,405.0,146.0,195.0,156.0,129.0,140.0,167.0,128.0,138.0
200,174.0,496.0,163.0,187.0,207.0,221.0,181.0,227.0,215.0,209.0

